MPQ-Diff: Mixed Precision Quantization for Diffusion Models

Diffusion models (DMs) generate remarkable high quality images via the stochastic denoising process, which unfortunately incurs high sampling time. Post-quantizing the trained diffusion models in fixed bit-widths, e.g., 4 bits on weights and 8 bits on activation, is shown effective in accelerating sampling time while maintaining the image quality. Motivated by the observation that the cross-layer dependency of DMs vary across layers and sampling steps, we propose a mixed precision quantization scheme, MPQ-Diff, which allocates different bit-width to the weights and activation of the layers. We advocate to use the cross-layer correlation of a given layer, termed network orthogonality metric, as a proxy to measure the relative importance of a layer per sampling step. We further adopt a uniform sampling scheme to avoid the excessive profiling overhead of estimating orthogonality across all time steps. We evaluate the proposed mixed-precision on LSUN and ImageNet, showing a significant improvement in FID from 65.73 to 15.39, and 52.66 to 14.93, compared to their fixed precision quantization, respectively.

==> generated_images/model_evals/logging_losses/loss_table.csv <==
layer,loss
layer model.time_embed.2,"	0.016 (rec:0.013, round:0.003)	"
ResBlock model.input_blocks.1.0,"	0.019 (rec:0.008, round:0.011)	"
ResBlock model.input_blocks.2.0,"	0.056 (rec:0.049, round:0.007)	"
ResBlock model.input_blocks.4.0,"	0.066 (rec:0.055, round:0.010)	"
layer model.input_blocks.4.1.proj_in,"	0.073 (rec:0.068, round:0.005)	"
BasicTransformerBlock model.input_blocks.4.1.transformer_blocks.0,"	6.261 (rec:0.718, round:5.543)	"
layer model.input_blocks.4.1.proj_out,"	0.246 (rec:0.097, round:0.148)	"
ResBlock model.input_blocks.5.0,"	0.196 (rec:0.132, round:0.064)	"
layer model.input_blocks.5.1.proj_in,"	0.259 (rec:0.201, round:0.059)	"
BasicTransformerBlock model.input_blocks.5.1.transformer_blocks.0,"	5.678 (rec:1.226, round:4.451)	"
layer model.input_blocks.5.1.proj_out,"	0.472 (rec:0.361, round:0.111)	"
ResBlock model.input_blocks.7.0,"	3.648 (rec:0.660, round:2.988)	"
layer model.input_blocks.7.1.proj_in,"	0.764 (rec:0.505, round:0.258)	"
BasicTransformerBlock model.input_blocks.7.1.transformer_blocks.0,"	6.283 (rec:0.453, round:5.829)	"
layer model.input_blocks.7.1.proj_out,"	2.049 (rec:0.427, round:1.622)	"
ResBlock model.input_blocks.8.0,"	6.884 (rec:0.831, round:6.054)	"
layer model.input_blocks.8.1.proj_in,"	1.220 (rec:0.624, round:0.596)	"
BasicTransformerBlock model.input_blocks.8.1.transformer_blocks.0,"	8.941 (rec:0.444, round:8.497)	"
layer model.input_blocks.8.1.proj_out,"	3.163 (rec:0.913, round:2.250)	"
ResBlock model.input_blocks.10.0,"	96.866 (rec:2.867, round:93.999)	"
layer model.input_blocks.10.1.proj_in,"	3.317 (rec:2.172, round:1.145)	"
BasicTransformerBlock model.input_blocks.10.1.transformer_blocks.0,"	5.423 (rec:0.142, round:5.281)	"
layer model.input_blocks.10.1.proj_out,"	14.850 (rec:1.636, round:13.214)	"
ResBlock model.input_blocks.11.0,"	63.398 (rec:3.116, round:60.282)	"
layer model.input_blocks.11.1.proj_in,"	2.198 (rec:0.468, round:1.730)	"
BasicTransformerBlock model.input_blocks.11.1.transformer_blocks.0,"	4.181 (rec:0.068, round:4.114)	"
layer model.input_blocks.11.1.proj_out,"	12.726 (rec:1.152, round:11.574)	"
ResBlock model.middle_block.0,"	125.286 (rec:5.745, round:119.542)	"
layer model.middle_block.1.proj_in,"	3.162 (rec:0.440, round:2.722)	"
BasicTransformerBlock model.middle_block.1.transformer_blocks.0,"	3.787 (rec:0.088, round:3.699)	"
layer model.middle_block.1.proj_out,"	10.298 (rec:1.243, round:9.054)	"
ResBlock model.middle_block.2,"	138.465 (rec:4.187, round:134.278)	"
ResBlock model.output_blocks.0.0,"	121.846 (rec:3.462, round:118.384)	"
layer model.output_blocks.0.1.proj_in,"	2.648 (rec:0.552, round:2.096)	"
BasicTransformerBlock model.output_blocks.0.1.transformer_blocks.0,"	4.181 (rec:0.098, round:4.083)	"
layer model.output_blocks.0.1.proj_out,"	13.097 (rec:1.482, round:11.615)	"
ResBlock model.output_blocks.1.0,"	127.351 (rec:2.982, round:124.369)	"
layer model.output_blocks.1.1.proj_in,"	2.981 (rec:0.601, round:2.380)	"
BasicTransformerBlock model.output_blocks.1.1.transformer_blocks.0,"	5.734 (rec:0.122, round:5.611)	"
layer model.output_blocks.1.1.proj_out,"	26.462 (rec:2.725, round:23.737)	"
ResBlock model.output_blocks.2.0,"	97.392 (rec:2.326, round:95.066)	"
layer model.output_blocks.2.1.proj_in,"	3.643 (rec:0.721, round:2.922)	"
BasicTransformerBlock model.output_blocks.2.1.transformer_blocks.0,"	4.921 (rec:0.100, round:4.822)	"
layer model.output_blocks.2.1.proj_out,"	23.743 (rec:1.835, round:21.908)	"
layer model.output_blocks.2.2.conv,"	524.483 (rec:30.477, round:494.006)	"
ResBlock model.output_blocks.3.0,"	145.661 (rec:5.360, round:140.300)	"
layer model.output_blocks.3.1.proj_in,"	2.647 (rec:0.855, round:1.791)	"
BasicTransformerBlock model.output_blocks.3.1.transformer_blocks.0,"	41.711 (rec:0.923, round:40.788)	"
layer model.output_blocks.3.1.proj_out,"	26.669 (rec:4.243, round:22.425)	"
ResBlock model.output_blocks.4.0,"	36.947 (rec:2.393, round:34.554)	"
layer model.output_blocks.4.1.proj_in,"	2.325 (rec:0.717, round:1.608)	"
BasicTransformerBlock model.output_blocks.4.1.transformer_blocks.0,"	23.277 (rec:1.010, round:22.267)	"
layer model.output_blocks.4.1.proj_out,"	11.910 (rec:2.306, round:9.604)	"
ResBlock model.output_blocks.5.0,"	12.120 (rec:1.437, round:10.683)	"
layer model.output_blocks.5.1.proj_in,"	2.858 (rec:1.088, round:1.770)	"
BasicTransformerBlock model.output_blocks.5.1.transformer_blocks.0,"	10.358 (rec:0.489, round:9.868)	"
layer model.output_blocks.5.1.proj_out,"	4.577 (rec:0.786, round:3.791)	"
layer model.output_blocks.5.2.conv,"	80.060 (rec:4.782, round:75.278)	"
ResBlock model.output_blocks.6.0,"	3.499 (rec:0.830, round:2.669)	"
layer model.output_blocks.6.1.proj_in,"	0.352 (rec:0.226, round:0.126)	"
BasicTransformerBlock model.output_blocks.6.1.transformer_blocks.0,"	52.748 (rec:2.112, round:50.635)	"
layer model.output_blocks.6.1.proj_out,"	2.831 (rec:0.919, round:1.912)	"
ResBlock model.output_blocks.7.0,"	0.984 (rec:0.525, round:0.459)	"
layer model.output_blocks.7.1.proj_in,"	0.296 (rec:0.228, round:0.068)	"
BasicTransformerBlock model.output_blocks.7.1.transformer_blocks.0,"	19.399 (rec:1.871, round:17.527)	"
layer model.output_blocks.7.1.proj_out,"	1.090 (rec:0.477, round:0.613)	"
ResBlock model.output_blocks.8.0,"	0.368 (rec:0.218, round:0.151)	"
layer model.output_blocks.8.1.proj_in,"	0.174 (rec:0.139, round:0.035)	"
BasicTransformerBlock model.output_blocks.8.1.transformer_blocks.0,"	10.806 (rec:0.908, round:9.897)	"
layer model.output_blocks.8.1.proj_out,"	0.621 (rec:0.299, round:0.321)	"
layer model.output_blocks.8.2.conv,"	2.806 (rec:0.667, round:2.140)	"
ResBlock model.output_blocks.9.0,"	0.174 (rec:0.115, round:0.060)	"
ResBlock model.output_blocks.10.0,"	0.112 (rec:0.075, round:0.037)	"
ResBlock model.output_blocks.11.0,"	0.116 (rec:0.082, round:0.034)	"


==> generated_images/model_evals/logging_losses/model.txt <==
UNetModel(
  (time_embed): Sequential(
    (0): Linear(in_features=192, out_features=768, bias=True)
    (1): SiLU()
    (2): Linear(in_features=768, out_features=768, bias=True)
  )
  (input_blocks): ModuleList(
    (0): TimestepEmbedSequential(
      (0): Conv2d(3, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
    )
    (1): TimestepEmbedSequential(
      (0): ResBlock(
        (in_layers): Sequential(
          (0): GroupNorm32(32, 192, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (h_upd): Identity()
        (x_upd): Identity()
        (emb_layers): Sequential(
          (0): SiLU()
          (1): Linear(in_features=768, out_features=192, bias=True)
        )
        (out_layers): Sequential(
          (0): GroupNorm32(32, 192, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Dropout(p=0, inplace=False)
          (3): Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (skip_connection): Identity()
      )
    )
    (2): TimestepEmbedSequential(
      (0): ResBlock(
        (in_layers): Sequential(
          (0): GroupNorm32(32, 192, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (h_upd): Identity()
        (x_upd): Identity()
        (emb_layers): Sequential(
          (0): SiLU()
          (1): Linear(in_features=768, out_features=192, bias=True)
        )
        (out_layers): Sequential(
          (0): GroupNorm32(32, 192, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Dropout(p=0, inplace=False)
          (3): Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (skip_connection): Identity()
      )
    )
    (3): TimestepEmbedSequential(
      (0): Downsample(
        (op): Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1))
      )
    )
    (4): TimestepEmbedSequential(
      (0): ResBlock(
        (in_layers): Sequential(
          (0): GroupNorm32(32, 192, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Conv2d(192, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (h_upd): Identity()
        (x_upd): Identity()
        (emb_layers): Sequential(
          (0): SiLU()
          (1): Linear(in_features=768, out_features=384, bias=True)
        )
        (out_layers): Sequential(
          (0): GroupNorm32(32, 384, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Dropout(p=0, inplace=False)
          (3): Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (skip_connection): Conv2d(192, 384, kernel_size=(1, 1), stride=(1, 1))
      )
      (1): SpatialTransformer(
        (norm): GroupNorm(32, 384, eps=1e-06, affine=True)
        (proj_in): Conv2d(384, 384, kernel_size=(1, 1), stride=(1, 1))
        (transformer_blocks): ModuleList(
          (0): BasicTransformerBlock(
            (attn1): CrossAttention(
              (to_q): Linear(in_features=384, out_features=384, bias=False)
              (to_k): Linear(in_features=384, out_features=384, bias=False)
              (to_v): Linear(in_features=384, out_features=384, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=384, out_features=384, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (ff): FeedForward(
              (net): Sequential(
                (0): GEGLU(
                  (proj): Linear(in_features=384, out_features=3072, bias=True)
                )
                (1): Dropout(p=0.0, inplace=False)
                (2): Linear(in_features=1536, out_features=384, bias=True)
              )
            )
            (attn2): CrossAttention(
              (to_q): Linear(in_features=384, out_features=384, bias=False)
              (to_k): Linear(in_features=512, out_features=384, bias=False)
              (to_v): Linear(in_features=512, out_features=384, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=384, out_features=384, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (norm1): LayerNorm((384,), eps=1e-05, elementwise_affine=True)
            (norm2): LayerNorm((384,), eps=1e-05, elementwise_affine=True)
            (norm3): LayerNorm((384,), eps=1e-05, elementwise_affine=True)
          )
        )
        (proj_out): Conv2d(384, 384, kernel_size=(1, 1), stride=(1, 1))
      )
    )
    (5): TimestepEmbedSequential(
      (0): ResBlock(
        (in_layers): Sequential(
          (0): GroupNorm32(32, 384, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (h_upd): Identity()
        (x_upd): Identity()
        (emb_layers): Sequential(
          (0): SiLU()
          (1): Linear(in_features=768, out_features=384, bias=True)
        )
        (out_layers): Sequential(
          (0): GroupNorm32(32, 384, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Dropout(p=0, inplace=False)
          (3): Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (skip_connection): Identity()
      )
      (1): SpatialTransformer(
        (norm): GroupNorm(32, 384, eps=1e-06, affine=True)
        (proj_in): Conv2d(384, 384, kernel_size=(1, 1), stride=(1, 1))
        (transformer_blocks): ModuleList(
          (0): BasicTransformerBlock(
            (attn1): CrossAttention(
              (to_q): Linear(in_features=384, out_features=384, bias=False)
              (to_k): Linear(in_features=384, out_features=384, bias=False)
              (to_v): Linear(in_features=384, out_features=384, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=384, out_features=384, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (ff): FeedForward(
              (net): Sequential(
                (0): GEGLU(
                  (proj): Linear(in_features=384, out_features=3072, bias=True)
                )
                (1): Dropout(p=0.0, inplace=False)
                (2): Linear(in_features=1536, out_features=384, bias=True)
              )
            )
            (attn2): CrossAttention(
              (to_q): Linear(in_features=384, out_features=384, bias=False)
              (to_k): Linear(in_features=512, out_features=384, bias=False)
              (to_v): Linear(in_features=512, out_features=384, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=384, out_features=384, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (norm1): LayerNorm((384,), eps=1e-05, elementwise_affine=True)
            (norm2): LayerNorm((384,), eps=1e-05, elementwise_affine=True)
            (norm3): LayerNorm((384,), eps=1e-05, elementwise_affine=True)
          )
        )
        (proj_out): Conv2d(384, 384, kernel_size=(1, 1), stride=(1, 1))
      )
    )
    (6): TimestepEmbedSequential(
      (0): Downsample(
        (op): Conv2d(384, 384, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1))
      )
    )
    (7): TimestepEmbedSequential(
      (0): ResBlock(
        (in_layers): Sequential(
          (0): GroupNorm32(32, 384, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Conv2d(384, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (h_upd): Identity()
        (x_upd): Identity()
        (emb_layers): Sequential(
          (0): SiLU()
          (1): Linear(in_features=768, out_features=576, bias=True)
        )
        (out_layers): Sequential(
          (0): GroupNorm32(32, 576, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Dropout(p=0, inplace=False)
          (3): Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (skip_connection): Conv2d(384, 576, kernel_size=(1, 1), stride=(1, 1))
      )
      (1): SpatialTransformer(
        (norm): GroupNorm(32, 576, eps=1e-06, affine=True)
        (proj_in): Conv2d(576, 576, kernel_size=(1, 1), stride=(1, 1))
        (transformer_blocks): ModuleList(
          (0): BasicTransformerBlock(
            (attn1): CrossAttention(
              (to_q): Linear(in_features=576, out_features=576, bias=False)
              (to_k): Linear(in_features=576, out_features=576, bias=False)
              (to_v): Linear(in_features=576, out_features=576, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=576, out_features=576, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (ff): FeedForward(
              (net): Sequential(
                (0): GEGLU(
                  (proj): Linear(in_features=576, out_features=4608, bias=True)
                )
                (1): Dropout(p=0.0, inplace=False)
                (2): Linear(in_features=2304, out_features=576, bias=True)
              )
            )
            (attn2): CrossAttention(
              (to_q): Linear(in_features=576, out_features=576, bias=False)
              (to_k): Linear(in_features=512, out_features=576, bias=False)
              (to_v): Linear(in_features=512, out_features=576, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=576, out_features=576, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (norm1): LayerNorm((576,), eps=1e-05, elementwise_affine=True)
            (norm2): LayerNorm((576,), eps=1e-05, elementwise_affine=True)
            (norm3): LayerNorm((576,), eps=1e-05, elementwise_affine=True)
          )
        )
        (proj_out): Conv2d(576, 576, kernel_size=(1, 1), stride=(1, 1))
      )
    )
    (8): TimestepEmbedSequential(
      (0): ResBlock(
        (in_layers): Sequential(
          (0): GroupNorm32(32, 576, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (h_upd): Identity()
        (x_upd): Identity()
        (emb_layers): Sequential(
          (0): SiLU()
          (1): Linear(in_features=768, out_features=576, bias=True)
        )
        (out_layers): Sequential(
          (0): GroupNorm32(32, 576, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Dropout(p=0, inplace=False)
          (3): Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (skip_connection): Identity()
      )
      (1): SpatialTransformer(
        (norm): GroupNorm(32, 576, eps=1e-06, affine=True)
        (proj_in): Conv2d(576, 576, kernel_size=(1, 1), stride=(1, 1))
        (transformer_blocks): ModuleList(
          (0): BasicTransformerBlock(
            (attn1): CrossAttention(
              (to_q): Linear(in_features=576, out_features=576, bias=False)
              (to_k): Linear(in_features=576, out_features=576, bias=False)
              (to_v): Linear(in_features=576, out_features=576, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=576, out_features=576, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (ff): FeedForward(
              (net): Sequential(
                (0): GEGLU(
                  (proj): Linear(in_features=576, out_features=4608, bias=True)
                )
                (1): Dropout(p=0.0, inplace=False)
                (2): Linear(in_features=2304, out_features=576, bias=True)
              )
            )
            (attn2): CrossAttention(
              (to_q): Linear(in_features=576, out_features=576, bias=False)
              (to_k): Linear(in_features=512, out_features=576, bias=False)
              (to_v): Linear(in_features=512, out_features=576, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=576, out_features=576, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (norm1): LayerNorm((576,), eps=1e-05, elementwise_affine=True)
            (norm2): LayerNorm((576,), eps=1e-05, elementwise_affine=True)
            (norm3): LayerNorm((576,), eps=1e-05, elementwise_affine=True)
          )
        )
        (proj_out): Conv2d(576, 576, kernel_size=(1, 1), stride=(1, 1))
      )
    )
    (9): TimestepEmbedSequential(
      (0): Downsample(
        (op): Conv2d(576, 576, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1))
      )
    )
    (10): TimestepEmbedSequential(
      (0): ResBlock(
        (in_layers): Sequential(
          (0): GroupNorm32(32, 576, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Conv2d(576, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (h_upd): Identity()
        (x_upd): Identity()
        (emb_layers): Sequential(
          (0): SiLU()
          (1): Linear(in_features=768, out_features=960, bias=True)
        )
        (out_layers): Sequential(
          (0): GroupNorm32(32, 960, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Dropout(p=0, inplace=False)
          (3): Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (skip_connection): Conv2d(576, 960, kernel_size=(1, 1), stride=(1, 1))
      )
      (1): SpatialTransformer(
        (norm): GroupNorm(32, 960, eps=1e-06, affine=True)
        (proj_in): Conv2d(960, 960, kernel_size=(1, 1), stride=(1, 1))
        (transformer_blocks): ModuleList(
          (0): BasicTransformerBlock(
            (attn1): CrossAttention(
              (to_q): Linear(in_features=960, out_features=960, bias=False)
              (to_k): Linear(in_features=960, out_features=960, bias=False)
              (to_v): Linear(in_features=960, out_features=960, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=960, out_features=960, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (ff): FeedForward(
              (net): Sequential(
                (0): GEGLU(
                  (proj): Linear(in_features=960, out_features=7680, bias=True)
                )
                (1): Dropout(p=0.0, inplace=False)
                (2): Linear(in_features=3840, out_features=960, bias=True)
              )
            )
            (attn2): CrossAttention(
              (to_q): Linear(in_features=960, out_features=960, bias=False)
              (to_k): Linear(in_features=512, out_features=960, bias=False)
              (to_v): Linear(in_features=512, out_features=960, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=960, out_features=960, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (norm1): LayerNorm((960,), eps=1e-05, elementwise_affine=True)
            (norm2): LayerNorm((960,), eps=1e-05, elementwise_affine=True)
            (norm3): LayerNorm((960,), eps=1e-05, elementwise_affine=True)
          )
        )
        (proj_out): Conv2d(960, 960, kernel_size=(1, 1), stride=(1, 1))
      )
    )
    (11): TimestepEmbedSequential(
      (0): ResBlock(
        (in_layers): Sequential(
          (0): GroupNorm32(32, 960, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (h_upd): Identity()
        (x_upd): Identity()
        (emb_layers): Sequential(
          (0): SiLU()
          (1): Linear(in_features=768, out_features=960, bias=True)
        )
        (out_layers): Sequential(
          (0): GroupNorm32(32, 960, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Dropout(p=0, inplace=False)
          (3): Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (skip_connection): Identity()
      )
      (1): SpatialTransformer(
        (norm): GroupNorm(32, 960, eps=1e-06, affine=True)
        (proj_in): Conv2d(960, 960, kernel_size=(1, 1), stride=(1, 1))
        (transformer_blocks): ModuleList(
          (0): BasicTransformerBlock(
            (attn1): CrossAttention(
              (to_q): Linear(in_features=960, out_features=960, bias=False)
              (to_k): Linear(in_features=960, out_features=960, bias=False)
              (to_v): Linear(in_features=960, out_features=960, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=960, out_features=960, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (ff): FeedForward(
              (net): Sequential(
                (0): GEGLU(
                  (proj): Linear(in_features=960, out_features=7680, bias=True)
                )
                (1): Dropout(p=0.0, inplace=False)
                (2): Linear(in_features=3840, out_features=960, bias=True)
              )
            )
            (attn2): CrossAttention(
              (to_q): Linear(in_features=960, out_features=960, bias=False)
              (to_k): Linear(in_features=512, out_features=960, bias=False)
              (to_v): Linear(in_features=512, out_features=960, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=960, out_features=960, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (norm1): LayerNorm((960,), eps=1e-05, elementwise_affine=True)
            (norm2): LayerNorm((960,), eps=1e-05, elementwise_affine=True)
            (norm3): LayerNorm((960,), eps=1e-05, elementwise_affine=True)
          )
        )
        (proj_out): Conv2d(960, 960, kernel_size=(1, 1), stride=(1, 1))
      )
    )
  )
  (middle_block): TimestepEmbedSequential(
    (0): ResBlock(
      (in_layers): Sequential(
        (0): GroupNorm32(32, 960, eps=1e-05, affine=True)
        (1): SiLU()
        (2): Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
      )
      (h_upd): Identity()
      (x_upd): Identity()
      (emb_layers): Sequential(
        (0): SiLU()
        (1): Linear(in_features=768, out_features=960, bias=True)
      )
      (out_layers): Sequential(
        (0): GroupNorm32(32, 960, eps=1e-05, affine=True)
        (1): SiLU()
        (2): Dropout(p=0, inplace=False)
        (3): Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
      )
      (skip_connection): Identity()
    )
    (1): SpatialTransformer(
      (norm): GroupNorm(32, 960, eps=1e-06, affine=True)
      (proj_in): Conv2d(960, 960, kernel_size=(1, 1), stride=(1, 1))
      (transformer_blocks): ModuleList(
        (0): BasicTransformerBlock(
          (attn1): CrossAttention(
            (to_q): Linear(in_features=960, out_features=960, bias=False)
            (to_k): Linear(in_features=960, out_features=960, bias=False)
            (to_v): Linear(in_features=960, out_features=960, bias=False)
            (to_out): Sequential(
              (0): Linear(in_features=960, out_features=960, bias=True)
              (1): Dropout(p=0.0, inplace=False)
            )
          )
          (ff): FeedForward(
            (net): Sequential(
              (0): GEGLU(
                (proj): Linear(in_features=960, out_features=7680, bias=True)
              )
              (1): Dropout(p=0.0, inplace=False)
              (2): Linear(in_features=3840, out_features=960, bias=True)
            )
          )
          (attn2): CrossAttention(
            (to_q): Linear(in_features=960, out_features=960, bias=False)
            (to_k): Linear(in_features=512, out_features=960, bias=False)
            (to_v): Linear(in_features=512, out_features=960, bias=False)
            (to_out): Sequential(
              (0): Linear(in_features=960, out_features=960, bias=True)
              (1): Dropout(p=0.0, inplace=False)
            )
          )
          (norm1): LayerNorm((960,), eps=1e-05, elementwise_affine=True)
          (norm2): LayerNorm((960,), eps=1e-05, elementwise_affine=True)
          (norm3): LayerNorm((960,), eps=1e-05, elementwise_affine=True)
        )
      )
      (proj_out): Conv2d(960, 960, kernel_size=(1, 1), stride=(1, 1))
    )
    (2): ResBlock(
      (in_layers): Sequential(
        (0): GroupNorm32(32, 960, eps=1e-05, affine=True)
        (1): SiLU()
        (2): Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
      )
      (h_upd): Identity()
      (x_upd): Identity()
      (emb_layers): Sequential(
        (0): SiLU()
        (1): Linear(in_features=768, out_features=960, bias=True)
      )
      (out_layers): Sequential(
        (0): GroupNorm32(32, 960, eps=1e-05, affine=True)
        (1): SiLU()
        (2): Dropout(p=0, inplace=False)
        (3): Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
      )
      (skip_connection): Identity()
    )
  )
  (output_blocks): ModuleList(
    (0): TimestepEmbedSequential(
      (0): ResBlock(
        (in_layers): Sequential(
          (0): GroupNorm32(32, 1920, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Conv2d(1920, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (h_upd): Identity()
        (x_upd): Identity()
        (emb_layers): Sequential(
          (0): SiLU()
          (1): Linear(in_features=768, out_features=960, bias=True)
        )
        (out_layers): Sequential(
          (0): GroupNorm32(32, 960, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Dropout(p=0, inplace=False)
          (3): Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (skip_connection): Conv2d(1920, 960, kernel_size=(1, 1), stride=(1, 1))
      )
      (1): SpatialTransformer(
        (norm): GroupNorm(32, 960, eps=1e-06, affine=True)
        (proj_in): Conv2d(960, 960, kernel_size=(1, 1), stride=(1, 1))
        (transformer_blocks): ModuleList(
          (0): BasicTransformerBlock(
            (attn1): CrossAttention(
              (to_q): Linear(in_features=960, out_features=960, bias=False)
              (to_k): Linear(in_features=960, out_features=960, bias=False)
              (to_v): Linear(in_features=960, out_features=960, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=960, out_features=960, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (ff): FeedForward(
              (net): Sequential(
                (0): GEGLU(
                  (proj): Linear(in_features=960, out_features=7680, bias=True)
                )
                (1): Dropout(p=0.0, inplace=False)
                (2): Linear(in_features=3840, out_features=960, bias=True)
              )
            )
            (attn2): CrossAttention(
              (to_q): Linear(in_features=960, out_features=960, bias=False)
              (to_k): Linear(in_features=512, out_features=960, bias=False)
              (to_v): Linear(in_features=512, out_features=960, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=960, out_features=960, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (norm1): LayerNorm((960,), eps=1e-05, elementwise_affine=True)
            (norm2): LayerNorm((960,), eps=1e-05, elementwise_affine=True)
            (norm3): LayerNorm((960,), eps=1e-05, elementwise_affine=True)
          )
        )
        (proj_out): Conv2d(960, 960, kernel_size=(1, 1), stride=(1, 1))
      )
    )
    (1): TimestepEmbedSequential(
      (0): ResBlock(
        (in_layers): Sequential(
          (0): GroupNorm32(32, 1920, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Conv2d(1920, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (h_upd): Identity()
        (x_upd): Identity()
        (emb_layers): Sequential(
          (0): SiLU()
          (1): Linear(in_features=768, out_features=960, bias=True)
        )
        (out_layers): Sequential(
          (0): GroupNorm32(32, 960, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Dropout(p=0, inplace=False)
          (3): Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (skip_connection): Conv2d(1920, 960, kernel_size=(1, 1), stride=(1, 1))
      )
      (1): SpatialTransformer(
        (norm): GroupNorm(32, 960, eps=1e-06, affine=True)
        (proj_in): Conv2d(960, 960, kernel_size=(1, 1), stride=(1, 1))
        (transformer_blocks): ModuleList(
          (0): BasicTransformerBlock(
            (attn1): CrossAttention(
              (to_q): Linear(in_features=960, out_features=960, bias=False)
              (to_k): Linear(in_features=960, out_features=960, bias=False)
              (to_v): Linear(in_features=960, out_features=960, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=960, out_features=960, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (ff): FeedForward(
              (net): Sequential(
                (0): GEGLU(
                  (proj): Linear(in_features=960, out_features=7680, bias=True)
                )
                (1): Dropout(p=0.0, inplace=False)
                (2): Linear(in_features=3840, out_features=960, bias=True)
              )
            )
            (attn2): CrossAttention(
              (to_q): Linear(in_features=960, out_features=960, bias=False)
              (to_k): Linear(in_features=512, out_features=960, bias=False)
              (to_v): Linear(in_features=512, out_features=960, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=960, out_features=960, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (norm1): LayerNorm((960,), eps=1e-05, elementwise_affine=True)
            (norm2): LayerNorm((960,), eps=1e-05, elementwise_affine=True)
            (norm3): LayerNorm((960,), eps=1e-05, elementwise_affine=True)
          )
        )
        (proj_out): Conv2d(960, 960, kernel_size=(1, 1), stride=(1, 1))
      )
    )
    (2): TimestepEmbedSequential(
      (0): ResBlock(
        (in_layers): Sequential(
          (0): GroupNorm32(32, 1536, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Conv2d(1536, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (h_upd): Identity()
        (x_upd): Identity()
        (emb_layers): Sequential(
          (0): SiLU()
          (1): Linear(in_features=768, out_features=960, bias=True)
        )
        (out_layers): Sequential(
          (0): GroupNorm32(32, 960, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Dropout(p=0, inplace=False)
          (3): Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (skip_connection): Conv2d(1536, 960, kernel_size=(1, 1), stride=(1, 1))
      )
      (1): SpatialTransformer(
        (norm): GroupNorm(32, 960, eps=1e-06, affine=True)
        (proj_in): Conv2d(960, 960, kernel_size=(1, 1), stride=(1, 1))
        (transformer_blocks): ModuleList(
          (0): BasicTransformerBlock(
            (attn1): CrossAttention(
              (to_q): Linear(in_features=960, out_features=960, bias=False)
              (to_k): Linear(in_features=960, out_features=960, bias=False)
              (to_v): Linear(in_features=960, out_features=960, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=960, out_features=960, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (ff): FeedForward(
              (net): Sequential(
                (0): GEGLU(
                  (proj): Linear(in_features=960, out_features=7680, bias=True)
                )
                (1): Dropout(p=0.0, inplace=False)
                (2): Linear(in_features=3840, out_features=960, bias=True)
              )
            )
            (attn2): CrossAttention(
              (to_q): Linear(in_features=960, out_features=960, bias=False)
              (to_k): Linear(in_features=512, out_features=960, bias=False)
              (to_v): Linear(in_features=512, out_features=960, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=960, out_features=960, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (norm1): LayerNorm((960,), eps=1e-05, elementwise_affine=True)
            (norm2): LayerNorm((960,), eps=1e-05, elementwise_affine=True)
            (norm3): LayerNorm((960,), eps=1e-05, elementwise_affine=True)
          )
        )
        (proj_out): Conv2d(960, 960, kernel_size=(1, 1), stride=(1, 1))
      )
      (2): Upsample(
        (conv): Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
      )
    )
    (3): TimestepEmbedSequential(
      (0): ResBlock(
        (in_layers): Sequential(
          (0): GroupNorm32(32, 1536, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Conv2d(1536, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (h_upd): Identity()
        (x_upd): Identity()
        (emb_layers): Sequential(
          (0): SiLU()
          (1): Linear(in_features=768, out_features=576, bias=True)
        )
        (out_layers): Sequential(
          (0): GroupNorm32(32, 576, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Dropout(p=0, inplace=False)
          (3): Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (skip_connection): Conv2d(1536, 576, kernel_size=(1, 1), stride=(1, 1))
      )
      (1): SpatialTransformer(
        (norm): GroupNorm(32, 576, eps=1e-06, affine=True)
        (proj_in): Conv2d(576, 576, kernel_size=(1, 1), stride=(1, 1))
        (transformer_blocks): ModuleList(
          (0): BasicTransformerBlock(
            (attn1): CrossAttention(
              (to_q): Linear(in_features=576, out_features=576, bias=False)
              (to_k): Linear(in_features=576, out_features=576, bias=False)
              (to_v): Linear(in_features=576, out_features=576, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=576, out_features=576, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (ff): FeedForward(
              (net): Sequential(
                (0): GEGLU(
                  (proj): Linear(in_features=576, out_features=4608, bias=True)
                )
                (1): Dropout(p=0.0, inplace=False)
                (2): Linear(in_features=2304, out_features=576, bias=True)
              )
            )
            (attn2): CrossAttention(
              (to_q): Linear(in_features=576, out_features=576, bias=False)
              (to_k): Linear(in_features=512, out_features=576, bias=False)
              (to_v): Linear(in_features=512, out_features=576, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=576, out_features=576, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (norm1): LayerNorm((576,), eps=1e-05, elementwise_affine=True)
            (norm2): LayerNorm((576,), eps=1e-05, elementwise_affine=True)
            (norm3): LayerNorm((576,), eps=1e-05, elementwise_affine=True)
          )
        )
        (proj_out): Conv2d(576, 576, kernel_size=(1, 1), stride=(1, 1))
      )
    )
    (4): TimestepEmbedSequential(
      (0): ResBlock(
        (in_layers): Sequential(
          (0): GroupNorm32(32, 1152, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Conv2d(1152, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (h_upd): Identity()
        (x_upd): Identity()
        (emb_layers): Sequential(
          (0): SiLU()
          (1): Linear(in_features=768, out_features=576, bias=True)
        )
        (out_layers): Sequential(
          (0): GroupNorm32(32, 576, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Dropout(p=0, inplace=False)
          (3): Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (skip_connection): Conv2d(1152, 576, kernel_size=(1, 1), stride=(1, 1))
      )
      (1): SpatialTransformer(
        (norm): GroupNorm(32, 576, eps=1e-06, affine=True)
        (proj_in): Conv2d(576, 576, kernel_size=(1, 1), stride=(1, 1))
        (transformer_blocks): ModuleList(
          (0): BasicTransformerBlock(
            (attn1): CrossAttention(
              (to_q): Linear(in_features=576, out_features=576, bias=False)
              (to_k): Linear(in_features=576, out_features=576, bias=False)
              (to_v): Linear(in_features=576, out_features=576, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=576, out_features=576, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (ff): FeedForward(
              (net): Sequential(
                (0): GEGLU(
                  (proj): Linear(in_features=576, out_features=4608, bias=True)
                )
                (1): Dropout(p=0.0, inplace=False)
                (2): Linear(in_features=2304, out_features=576, bias=True)
              )
            )
            (attn2): CrossAttention(
              (to_q): Linear(in_features=576, out_features=576, bias=False)
              (to_k): Linear(in_features=512, out_features=576, bias=False)
              (to_v): Linear(in_features=512, out_features=576, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=576, out_features=576, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (norm1): LayerNorm((576,), eps=1e-05, elementwise_affine=True)
            (norm2): LayerNorm((576,), eps=1e-05, elementwise_affine=True)
            (norm3): LayerNorm((576,), eps=1e-05, elementwise_affine=True)
          )
        )
        (proj_out): Conv2d(576, 576, kernel_size=(1, 1), stride=(1, 1))
      )
    )
    (5): TimestepEmbedSequential(
      (0): ResBlock(
        (in_layers): Sequential(
          (0): GroupNorm32(32, 960, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Conv2d(960, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (h_upd): Identity()
        (x_upd): Identity()
        (emb_layers): Sequential(
          (0): SiLU()
          (1): Linear(in_features=768, out_features=576, bias=True)
        )
        (out_layers): Sequential(
          (0): GroupNorm32(32, 576, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Dropout(p=0, inplace=False)
          (3): Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (skip_connection): Conv2d(960, 576, kernel_size=(1, 1), stride=(1, 1))
      )
      (1): SpatialTransformer(
        (norm): GroupNorm(32, 576, eps=1e-06, affine=True)
        (proj_in): Conv2d(576, 576, kernel_size=(1, 1), stride=(1, 1))
        (transformer_blocks): ModuleList(
          (0): BasicTransformerBlock(
            (attn1): CrossAttention(
              (to_q): Linear(in_features=576, out_features=576, bias=False)
              (to_k): Linear(in_features=576, out_features=576, bias=False)
              (to_v): Linear(in_features=576, out_features=576, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=576, out_features=576, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (ff): FeedForward(
              (net): Sequential(
                (0): GEGLU(
                  (proj): Linear(in_features=576, out_features=4608, bias=True)
                )
                (1): Dropout(p=0.0, inplace=False)
                (2): Linear(in_features=2304, out_features=576, bias=True)
              )
            )
            (attn2): CrossAttention(
              (to_q): Linear(in_features=576, out_features=576, bias=False)
              (to_k): Linear(in_features=512, out_features=576, bias=False)
              (to_v): Linear(in_features=512, out_features=576, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=576, out_features=576, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (norm1): LayerNorm((576,), eps=1e-05, elementwise_affine=True)
            (norm2): LayerNorm((576,), eps=1e-05, elementwise_affine=True)
            (norm3): LayerNorm((576,), eps=1e-05, elementwise_affine=True)
          )
        )
        (proj_out): Conv2d(576, 576, kernel_size=(1, 1), stride=(1, 1))
      )
      (2): Upsample(
        (conv): Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
      )
    )
    (6): TimestepEmbedSequential(
      (0): ResBlock(
        (in_layers): Sequential(
          (0): GroupNorm32(32, 960, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Conv2d(960, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (h_upd): Identity()
        (x_upd): Identity()
        (emb_layers): Sequential(
          (0): SiLU()
          (1): Linear(in_features=768, out_features=384, bias=True)
        )
        (out_layers): Sequential(
          (0): GroupNorm32(32, 384, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Dropout(p=0, inplace=False)
          (3): Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (skip_connection): Conv2d(960, 384, kernel_size=(1, 1), stride=(1, 1))
      )
      (1): SpatialTransformer(
        (norm): GroupNorm(32, 384, eps=1e-06, affine=True)
        (proj_in): Conv2d(384, 384, kernel_size=(1, 1), stride=(1, 1))
        (transformer_blocks): ModuleList(
          (0): BasicTransformerBlock(
            (attn1): CrossAttention(
              (to_q): Linear(in_features=384, out_features=384, bias=False)
              (to_k): Linear(in_features=384, out_features=384, bias=False)
              (to_v): Linear(in_features=384, out_features=384, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=384, out_features=384, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (ff): FeedForward(
              (net): Sequential(
                (0): GEGLU(
                  (proj): Linear(in_features=384, out_features=3072, bias=True)
                )
                (1): Dropout(p=0.0, inplace=False)
                (2): Linear(in_features=1536, out_features=384, bias=True)
              )
            )
            (attn2): CrossAttention(
              (to_q): Linear(in_features=384, out_features=384, bias=False)
              (to_k): Linear(in_features=512, out_features=384, bias=False)
              (to_v): Linear(in_features=512, out_features=384, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=384, out_features=384, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (norm1): LayerNorm((384,), eps=1e-05, elementwise_affine=True)
            (norm2): LayerNorm((384,), eps=1e-05, elementwise_affine=True)
            (norm3): LayerNorm((384,), eps=1e-05, elementwise_affine=True)
          )
        )
        (proj_out): Conv2d(384, 384, kernel_size=(1, 1), stride=(1, 1))
      )
    )
    (7): TimestepEmbedSequential(
      (0): ResBlock(
        (in_layers): Sequential(
          (0): GroupNorm32(32, 768, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Conv2d(768, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (h_upd): Identity()
        (x_upd): Identity()
        (emb_layers): Sequential(
          (0): SiLU()
          (1): Linear(in_features=768, out_features=384, bias=True)
        )
        (out_layers): Sequential(
          (0): GroupNorm32(32, 384, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Dropout(p=0, inplace=False)
          (3): Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (skip_connection): Conv2d(768, 384, kernel_size=(1, 1), stride=(1, 1))
      )
      (1): SpatialTransformer(
        (norm): GroupNorm(32, 384, eps=1e-06, affine=True)
        (proj_in): Conv2d(384, 384, kernel_size=(1, 1), stride=(1, 1))
        (transformer_blocks): ModuleList(
          (0): BasicTransformerBlock(
            (attn1): CrossAttention(
              (to_q): Linear(in_features=384, out_features=384, bias=False)
              (to_k): Linear(in_features=384, out_features=384, bias=False)
              (to_v): Linear(in_features=384, out_features=384, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=384, out_features=384, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (ff): FeedForward(
              (net): Sequential(
                (0): GEGLU(
                  (proj): Linear(in_features=384, out_features=3072, bias=True)
                )
                (1): Dropout(p=0.0, inplace=False)
                (2): Linear(in_features=1536, out_features=384, bias=True)
              )
            )
            (attn2): CrossAttention(
              (to_q): Linear(in_features=384, out_features=384, bias=False)
              (to_k): Linear(in_features=512, out_features=384, bias=False)
              (to_v): Linear(in_features=512, out_features=384, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=384, out_features=384, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (norm1): LayerNorm((384,), eps=1e-05, elementwise_affine=True)
            (norm2): LayerNorm((384,), eps=1e-05, elementwise_affine=True)
            (norm3): LayerNorm((384,), eps=1e-05, elementwise_affine=True)
          )
        )
        (proj_out): Conv2d(384, 384, kernel_size=(1, 1), stride=(1, 1))
      )
    )
    (8): TimestepEmbedSequential(
      (0): ResBlock(
        (in_layers): Sequential(
          (0): GroupNorm32(32, 576, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Conv2d(576, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (h_upd): Identity()
        (x_upd): Identity()
        (emb_layers): Sequential(
          (0): SiLU()
          (1): Linear(in_features=768, out_features=384, bias=True)
        )
        (out_layers): Sequential(
          (0): GroupNorm32(32, 384, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Dropout(p=0, inplace=False)
          (3): Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (skip_connection): Conv2d(576, 384, kernel_size=(1, 1), stride=(1, 1))
      )
      (1): SpatialTransformer(
        (norm): GroupNorm(32, 384, eps=1e-06, affine=True)
        (proj_in): Conv2d(384, 384, kernel_size=(1, 1), stride=(1, 1))
        (transformer_blocks): ModuleList(
          (0): BasicTransformerBlock(
            (attn1): CrossAttention(
              (to_q): Linear(in_features=384, out_features=384, bias=False)
              (to_k): Linear(in_features=384, out_features=384, bias=False)
              (to_v): Linear(in_features=384, out_features=384, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=384, out_features=384, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (ff): FeedForward(
              (net): Sequential(
                (0): GEGLU(
                  (proj): Linear(in_features=384, out_features=3072, bias=True)
                )
                (1): Dropout(p=0.0, inplace=False)
                (2): Linear(in_features=1536, out_features=384, bias=True)
              )
            )
            (attn2): CrossAttention(
              (to_q): Linear(in_features=384, out_features=384, bias=False)
              (to_k): Linear(in_features=512, out_features=384, bias=False)
              (to_v): Linear(in_features=512, out_features=384, bias=False)
              (to_out): Sequential(
                (0): Linear(in_features=384, out_features=384, bias=True)
                (1): Dropout(p=0.0, inplace=False)
              )
            )
            (norm1): LayerNorm((384,), eps=1e-05, elementwise_affine=True)
            (norm2): LayerNorm((384,), eps=1e-05, elementwise_affine=True)
            (norm3): LayerNorm((384,), eps=1e-05, elementwise_affine=True)
          )
        )
        (proj_out): Conv2d(384, 384, kernel_size=(1, 1), stride=(1, 1))
      )
      (2): Upsample(
        (conv): Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
      )
    )
    (9): TimestepEmbedSequential(
      (0): ResBlock(
        (in_layers): Sequential(
          (0): GroupNorm32(32, 576, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Conv2d(576, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (h_upd): Identity()
        (x_upd): Identity()
        (emb_layers): Sequential(
          (0): SiLU()
          (1): Linear(in_features=768, out_features=192, bias=True)
        )
        (out_layers): Sequential(
          (0): GroupNorm32(32, 192, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Dropout(p=0, inplace=False)
          (3): Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (skip_connection): Conv2d(576, 192, kernel_size=(1, 1), stride=(1, 1))
      )
    )
    (10): TimestepEmbedSequential(
      (0): ResBlock(
        (in_layers): Sequential(
          (0): GroupNorm32(32, 384, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Conv2d(384, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (h_upd): Identity()
        (x_upd): Identity()
        (emb_layers): Sequential(
          (0): SiLU()
          (1): Linear(in_features=768, out_features=192, bias=True)
        )
        (out_layers): Sequential(
          (0): GroupNorm32(32, 192, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Dropout(p=0, inplace=False)
          (3): Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (skip_connection): Conv2d(384, 192, kernel_size=(1, 1), stride=(1, 1))
      )
    )
    (11): TimestepEmbedSequential(
      (0): ResBlock(
        (in_layers): Sequential(
          (0): GroupNorm32(32, 384, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Conv2d(384, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (h_upd): Identity()
        (x_upd): Identity()
        (emb_layers): Sequential(
          (0): SiLU()
          (1): Linear(in_features=768, out_features=192, bias=True)
        )
        (out_layers): Sequential(
          (0): GroupNorm32(32, 192, eps=1e-05, affine=True)
          (1): SiLU()
          (2): Dropout(p=0, inplace=False)
          (3): Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
        )
        (skip_connection): Conv2d(384, 192, kernel_size=(1, 1), stride=(1, 1))
      )
    )
  )
  (out): Sequential(
    (0): GroupNorm32(32, 192, eps=1e-05, affine=True)
    (1): SiLU()
    (2): Conv2d(192, 3, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
  )
)


==> generated_images/model_evals/logging_losses/steps20_eta0.0_scale3.0_6_.txt <==
Ignore reconstruction of layer model.time_embed.0
Reconstruction for layer model.time_embed.2
Total loss:	0.129 (rec:0.129, round:0.000)	b=0.00	count=500
Total loss:	0.193 (rec:0.193, round:0.000)	b=0.00	count=1000
Total loss:	0.143 (rec:0.143, round:0.000)	b=0.00	count=1500
Total loss:	5609.630 (rec:0.047, round:5609.583)	b=20.00	count=2000
Total loss:	2325.153 (rec:0.028, round:2325.125)	b=18.88	count=2500
Total loss:	2107.032 (rec:0.017, round:2107.015)	b=17.75	count=3000
Total loss:	1952.940 (rec:0.098, round:1952.842)	b=16.62	count=3500
Total loss:	1803.096 (rec:0.033, round:1803.062)	b=15.50	count=4000
Total loss:	1646.011 (rec:0.087, round:1645.924)	b=14.38	count=4500
Total loss:	1481.357 (rec:0.049, round:1481.308)	b=13.25	count=5000
Total loss:	1305.164 (rec:0.054, round:1305.110)	b=12.12	count=5500
Total loss:	1119.604 (rec:0.008, round:1119.595)	b=11.00	count=6000
Total loss:	920.585 (rec:0.021, round:920.564)	b=9.88	count=6500
Total loss:	706.281 (rec:0.023, round:706.258)	b=8.75	count=7000
Total loss:	478.004 (rec:0.028, round:477.976)	b=7.62	count=7500
Total loss:	235.639 (rec:0.046, round:235.593)	b=6.50	count=8000
Total loss:	49.616 (rec:0.149, round:49.467)	b=5.38	count=8500
Total loss:	2.160 (rec:0.011, round:2.149)	b=4.25	count=9000
Total loss:	0.095 (rec:0.034, round:0.061)	b=3.12	count=9500
Total loss:	0.016 (rec:0.013, round:0.003)	b=2.00	count=10000
Ignore reconstruction of layer model.input_blocks.0.0
Reconstruction for ResBlock model.input_blocks.1.0
Total loss:	0.009 (rec:0.009, round:0.000)	b=0.00	count=500
Total loss:	0.003 (rec:0.003, round:0.000)	b=0.00	count=1000
Total loss:	0.005 (rec:0.005, round:0.000)	b=0.00	count=1500
Total loss:	7660.071 (rec:0.007, round:7660.064)	b=20.00	count=2000
Total loss:	3332.902 (rec:0.003, round:3332.899)	b=18.88	count=2500
Total loss:	2969.992 (rec:0.003, round:2969.988)	b=17.75	count=3000
Total loss:	2713.295 (rec:0.011, round:2713.284)	b=16.62	count=3500
Total loss:	2469.881 (rec:0.007, round:2469.873)	b=15.50	count=4000
Total loss:	2227.611 (rec:0.005, round:2227.606)	b=14.38	count=4500
Total loss:	1975.240 (rec:0.003, round:1975.238)	b=13.25	count=5000
Total loss:	1710.433 (rec:0.006, round:1710.427)	b=12.12	count=5500
Total loss:	1430.984 (rec:0.008, round:1430.976)	b=11.00	count=6000
Total loss:	1136.832 (rec:0.008, round:1136.824)	b=9.88	count=6500
Total loss:	831.370 (rec:0.015, round:831.355)	b=8.75	count=7000
Total loss:	523.928 (rec:0.008, round:523.920)	b=7.62	count=7500
Total loss:	259.106 (rec:0.012, round:259.094)	b=6.50	count=8000
Total loss:	83.622 (rec:0.011, round:83.611)	b=5.38	count=8500
Total loss:	15.095 (rec:0.013, round:15.082)	b=4.25	count=9000
Total loss:	1.005 (rec:0.006, round:0.998)	b=3.12	count=9500
Total loss:	0.019 (rec:0.008, round:0.011)	b=2.00	count=10000
Reconstruction for ResBlock model.input_blocks.2.0
Total loss:	0.005 (rec:0.005, round:0.000)	b=0.00	count=500
Total loss:	0.007 (rec:0.007, round:0.000)	b=0.00	count=1000
Total loss:	0.007 (rec:0.007, round:0.000)	b=0.00	count=1500
Total loss:	7639.443 (rec:0.005, round:7639.438)	b=20.00	count=2000
Total loss:	3502.062 (rec:0.012, round:3502.050)	b=18.88	count=2500
Total loss:	3138.410 (rec:0.012, round:3138.398)	b=17.75	count=3000
Total loss:	2876.577 (rec:0.006, round:2876.571)	b=16.62	count=3500
Total loss:	2630.618 (rec:0.006, round:2630.612)	b=15.50	count=4000
Total loss:	2384.807 (rec:0.012, round:2384.795)	b=14.38	count=4500
Total loss:	2131.441 (rec:0.013, round:2131.428)	b=13.25	count=5000
Total loss:	1867.506 (rec:0.027, round:1867.480)	b=12.12	count=5500
Total loss:	1585.794 (rec:0.009, round:1585.785)	b=11.00	count=6000
Total loss:	1286.944 (rec:0.008, round:1286.936)	b=9.88	count=6500
Total loss:	972.284 (rec:0.019, round:972.266)	b=8.75	count=7000
Total loss:	649.837 (rec:0.033, round:649.803)	b=7.62	count=7500
Total loss:	347.802 (rec:0.024, round:347.778)	b=6.50	count=8000
Total loss:	124.322 (rec:0.026, round:124.295)	b=5.38	count=8500
Total loss:	20.051 (rec:0.047, round:20.004)	b=4.25	count=9000
Total loss:	0.896 (rec:0.023, round:0.873)	b=3.12	count=9500
Total loss:	0.056 (rec:0.049, round:0.007)	b=2.00	count=10000
Reconstruction for ResBlock model.input_blocks.4.0
Total loss:	0.023 (rec:0.023, round:0.000)	b=0.00	count=500
Total loss:	0.020 (rec:0.020, round:0.000)	b=0.00	count=1000
Total loss:	0.036 (rec:0.036, round:0.000)	b=0.00	count=1500
Total loss:	21594.896 (rec:0.016, round:21594.881)	b=20.00	count=2000
Total loss:	9662.366 (rec:0.015, round:9662.351)	b=18.88	count=2500
Total loss:	8635.784 (rec:0.038, round:8635.746)	b=17.75	count=3000
Total loss:	7910.575 (rec:0.030, round:7910.545)	b=16.62	count=3500
Total loss:	7243.668 (rec:0.029, round:7243.640)	b=15.50	count=4000
Total loss:	6570.763 (rec:0.026, round:6570.736)	b=14.38	count=4500
Total loss:	5874.649 (rec:0.028, round:5874.621)	b=13.25	count=5000
Total loss:	5151.460 (rec:0.048, round:5151.412)	b=12.12	count=5500
Total loss:	4382.064 (rec:0.030, round:4382.034)	b=11.00	count=6000
Total loss:	3564.563 (rec:0.027, round:3564.536)	b=9.88	count=6500
Total loss:	2715.675 (rec:0.031, round:2715.644)	b=8.75	count=7000
Total loss:	1851.035 (rec:0.038, round:1850.997)	b=7.62	count=7500
Total loss:	1017.744 (rec:0.056, round:1017.688)	b=6.50	count=8000
Total loss:	356.792 (rec:0.048, round:356.745)	b=5.38	count=8500
Total loss:	49.147 (rec:0.055, round:49.092)	b=4.25	count=9000
Total loss:	1.648 (rec:0.060, round:1.588)	b=3.12	count=9500
Total loss:	0.066 (rec:0.055, round:0.010)	b=2.00	count=10000
Reconstruction for layer model.input_blocks.4.1.proj_in
Total loss:	0.043 (rec:0.043, round:0.000)	b=0.00	count=500
Total loss:	0.037 (rec:0.037, round:0.000)	b=0.00	count=1000
Total loss:	0.051 (rec:0.051, round:0.000)	b=0.00	count=1500
Total loss:	1372.654 (rec:0.047, round:1372.607)	b=20.00	count=2000
Total loss:	677.720 (rec:0.046, round:677.674)	b=18.88	count=2500
Total loss:	598.313 (rec:0.052, round:598.261)	b=17.75	count=3000
Total loss:	541.826 (rec:0.062, round:541.764)	b=16.62	count=3500
Total loss:	492.683 (rec:0.053, round:492.629)	b=15.50	count=4000
Total loss:	443.465 (rec:0.054, round:443.411)	b=14.38	count=4500
Total loss:	392.526 (rec:0.044, round:392.482)	b=13.25	count=5000
Total loss:	338.550 (rec:0.048, round:338.502)	b=12.12	count=5500
Total loss:	282.679 (rec:0.057, round:282.622)	b=11.00	count=6000
Total loss:	224.873 (rec:0.058, round:224.816)	b=9.88	count=6500
Total loss:	164.066 (rec:0.056, round:164.010)	b=8.75	count=7000
Total loss:	105.332 (rec:0.049, round:105.283)	b=7.62	count=7500
Total loss:	53.744 (rec:0.074, round:53.670)	b=6.50	count=8000
Total loss:	18.381 (rec:0.059, round:18.322)	b=5.38	count=8500
Total loss:	3.439 (rec:0.072, round:3.367)	b=4.25	count=9000
Total loss:	0.327 (rec:0.070, round:0.257)	b=3.12	count=9500
Total loss:	0.073 (rec:0.068, round:0.005)	b=2.00	count=10000
Reconstruction for BasicTransformerBlock model.input_blocks.4.1.transformer_blocks.0
Total loss:	0.354 (rec:0.354, round:0.000)	b=0.00	count=500
Total loss:	0.288 (rec:0.288, round:0.000)	b=0.00	count=1000
Total loss:	0.244 (rec:0.244, round:0.000)	b=0.00	count=1500
Total loss:	28790.896 (rec:0.343, round:28790.555)	b=20.00	count=2000
Total loss:	14794.946 (rec:0.276, round:14794.670)	b=18.88	count=2500
Total loss:	13526.861 (rec:0.390, round:13526.472)	b=17.75	count=3000
Total loss:	12621.757 (rec:0.422, round:12621.335)	b=16.62	count=3500
Total loss:	11780.508 (rec:0.336, round:11780.172)	b=15.50	count=4000
Total loss:	10932.378 (rec:0.453, round:10931.925)	b=14.38	count=4500
Total loss:	10050.927 (rec:0.420, round:10050.507)	b=13.25	count=5000
Total loss:	9116.431 (rec:0.330, round:9116.101)	b=12.12	count=5500
Total loss:	8122.633 (rec:0.272, round:8122.362)	b=11.00	count=6000
Total loss:	7066.924 (rec:0.472, round:7066.453)	b=9.88	count=6500
Total loss:	5923.791 (rec:0.455, round:5923.336)	b=8.75	count=7000
Total loss:	4717.562 (rec:0.314, round:4717.248)	b=7.62	count=7500
Total loss:	3438.273 (rec:0.364, round:3437.909)	b=6.50	count=8000
Total loss:	2127.243 (rec:0.335, round:2126.908)	b=5.38	count=8500
Total loss:	896.759 (rec:0.344, round:896.415)	b=4.25	count=9000
Total loss:	143.852 (rec:0.549, round:143.303)	b=3.12	count=9500
Total loss:	6.261 (rec:0.718, round:5.543)	b=2.00	count=10000
Reconstruction for layer model.input_blocks.4.1.proj_out
Total loss:	0.082 (rec:0.082, round:0.000)	b=0.00	count=500
Total loss:	0.083 (rec:0.083, round:0.000)	b=0.00	count=1000
Total loss:	0.061 (rec:0.061, round:0.000)	b=0.00	count=1500
Total loss:	1368.387 (rec:0.052, round:1368.335)	b=20.00	count=2000
Total loss:	708.321 (rec:0.082, round:708.239)	b=18.88	count=2500
Total loss:	642.177 (rec:0.059, round:642.118)	b=17.75	count=3000
Total loss:	594.235 (rec:0.072, round:594.163)	b=16.62	count=3500
Total loss:	550.050 (rec:0.071, round:549.979)	b=15.50	count=4000
Total loss:	508.001 (rec:0.050, round:507.950)	b=14.38	count=4500
Total loss:	464.342 (rec:0.067, round:464.274)	b=13.25	count=5000
Total loss:	417.911 (rec:0.123, round:417.788)	b=12.12	count=5500
Total loss:	367.916 (rec:0.070, round:367.846)	b=11.00	count=6000
Total loss:	315.045 (rec:0.074, round:314.971)	b=9.88	count=6500
Total loss:	258.665 (rec:0.114, round:258.551)	b=8.75	count=7000
Total loss:	199.832 (rec:0.098, round:199.734)	b=7.62	count=7500
Total loss:	137.582 (rec:0.076, round:137.506)	b=6.50	count=8000
Total loss:	76.849 (rec:0.083, round:76.766)	b=5.38	count=8500
Total loss:	27.958 (rec:0.091, round:27.866)	b=4.25	count=9000
Total loss:	4.106 (rec:0.109, round:3.997)	b=3.12	count=9500
Total loss:	0.246 (rec:0.097, round:0.148)	b=2.00	count=10000
Reconstruction for ResBlock model.input_blocks.5.0
Total loss:	0.137 (rec:0.137, round:0.000)	b=0.00	count=500
Total loss:	0.127 (rec:0.127, round:0.000)	b=0.00	count=1000
Total loss:	0.097 (rec:0.097, round:0.000)	b=0.00	count=1500
Total loss:	27844.314 (rec:0.150, round:27844.164)	b=20.00	count=2000
Total loss:	13498.058 (rec:0.159, round:13497.898)	b=18.88	count=2500
Total loss:	12263.744 (rec:0.126, round:12263.618)	b=17.75	count=3000
Total loss:	11385.300 (rec:0.152, round:11385.148)	b=16.62	count=3500
Total loss:	10566.721 (rec:0.125, round:10566.596)	b=15.50	count=4000
Total loss:	9740.353 (rec:0.214, round:9740.139)	b=14.38	count=4500
Total loss:	8889.502 (rec:0.090, round:8889.412)	b=13.25	count=5000
Total loss:	7991.580 (rec:0.135, round:7991.444)	b=12.12	count=5500
Total loss:	7030.407 (rec:0.130, round:7030.276)	b=11.00	count=6000
Total loss:	6011.110 (rec:0.121, round:6010.989)	b=9.88	count=6500
Total loss:	4919.737 (rec:0.191, round:4919.546)	b=8.75	count=7000
Total loss:	3759.842 (rec:0.115, round:3759.727)	b=7.62	count=7500
Total loss:	2542.114 (rec:0.239, round:2541.874)	b=6.50	count=8000
Total loss:	1324.168 (rec:0.176, round:1323.992)	b=5.38	count=8500
Total loss:	320.642 (rec:0.224, round:320.418)	b=4.25	count=9000
Total loss:	11.745 (rec:0.201, round:11.544)	b=3.12	count=9500
Total loss:	0.196 (rec:0.132, round:0.064)	b=2.00	count=10000
Reconstruction for layer model.input_blocks.5.1.proj_in
Total loss:	0.107 (rec:0.107, round:0.000)	b=0.00	count=500
Total loss:	0.127 (rec:0.127, round:0.000)	b=0.00	count=1000
Total loss:	0.135 (rec:0.135, round:0.000)	b=0.00	count=1500
Total loss:	1368.384 (rec:0.135, round:1368.249)	b=20.00	count=2000
Total loss:	709.057 (rec:0.156, round:708.902)	b=18.88	count=2500
Total loss:	636.599 (rec:0.109, round:636.490)	b=17.75	count=3000
Total loss:	586.541 (rec:0.126, round:586.415)	b=16.62	count=3500
Total loss:	542.946 (rec:0.136, round:542.810)	b=15.50	count=4000
Total loss:	499.239 (rec:0.174, round:499.065)	b=14.38	count=4500
Total loss:	455.308 (rec:0.151, round:455.157)	b=13.25	count=5000
Total loss:	408.089 (rec:0.122, round:407.966)	b=12.12	count=5500
Total loss:	357.796 (rec:0.129, round:357.667)	b=11.00	count=6000
Total loss:	303.015 (rec:0.165, round:302.850)	b=9.88	count=6500
Total loss:	243.784 (rec:0.168, round:243.615)	b=8.75	count=7000
Total loss:	180.359 (rec:0.169, round:180.189)	b=7.62	count=7500
Total loss:	114.042 (rec:0.186, round:113.856)	b=6.50	count=8000
Total loss:	55.210 (rec:0.195, round:55.014)	b=5.38	count=8500
Total loss:	15.276 (rec:0.144, round:15.132)	b=4.25	count=9000
Total loss:	1.838 (rec:0.168, round:1.670)	b=3.12	count=9500
Total loss:	0.259 (rec:0.201, round:0.059)	b=2.00	count=10000
Reconstruction for BasicTransformerBlock model.input_blocks.5.1.transformer_blocks.0
Total loss:	1.005 (rec:1.005, round:0.000)	b=0.00	count=500
Total loss:	0.810 (rec:0.810, round:0.000)	b=0.00	count=1000
Total loss:	0.886 (rec:0.886, round:0.000)	b=0.00	count=1500
Total loss:	28646.863 (rec:1.220, round:28645.643)	b=20.00	count=2000
Total loss:	14742.155 (rec:0.990, round:14741.165)	b=18.88	count=2500
Total loss:	13452.450 (rec:1.035, round:13451.415)	b=17.75	count=3000
Total loss:	12527.890 (rec:0.754, round:12527.136)	b=16.62	count=3500
Total loss:	11672.833 (rec:0.649, round:11672.185)	b=15.50	count=4000
Total loss:	10816.127 (rec:0.987, round:10815.140)	b=14.38	count=4500
Total loss:	9930.466 (rec:0.947, round:9929.519)	b=13.25	count=5000
Total loss:	9002.514 (rec:0.735, round:9001.778)	b=12.12	count=5500
Total loss:	8010.377 (rec:1.178, round:8009.199)	b=11.00	count=6000
Total loss:	6950.222 (rec:1.045, round:6949.177)	b=9.88	count=6500
Total loss:	5817.235 (rec:1.195, round:5816.040)	b=8.75	count=7000
Total loss:	4607.741 (rec:1.057, round:4606.684)	b=7.62	count=7500
Total loss:	3332.708 (rec:1.158, round:3331.550)	b=6.50	count=8000
Total loss:	2031.078 (rec:1.181, round:2029.897)	b=5.38	count=8500
Total loss:	840.721 (rec:1.249, round:839.472)	b=4.25	count=9000
Total loss:	131.834 (rec:1.410, round:130.423)	b=3.12	count=9500
Total loss:	5.678 (rec:1.226, round:4.451)	b=2.00	count=10000
Reconstruction for layer model.input_blocks.5.1.proj_out
Total loss:	0.230 (rec:0.230, round:0.000)	b=0.00	count=500
Total loss:	0.191 (rec:0.191, round:0.000)	b=0.00	count=1000
Total loss:	0.214 (rec:0.214, round:0.000)	b=0.00	count=1500
Total loss:	1358.881 (rec:0.280, round:1358.601)	b=20.00	count=2000
Total loss:	714.569 (rec:0.206, round:714.363)	b=18.88	count=2500
Total loss:	640.193 (rec:0.318, round:639.875)	b=17.75	count=3000
Total loss:	587.978 (rec:0.405, round:587.573)	b=16.62	count=3500
Total loss:	542.063 (rec:0.246, round:541.817)	b=15.50	count=4000
Total loss:	497.012 (rec:0.380, round:496.632)	b=14.38	count=4500
Total loss:	452.237 (rec:0.278, round:451.959)	b=13.25	count=5000
Total loss:	404.768 (rec:0.244, round:404.524)	b=12.12	count=5500
Total loss:	353.067 (rec:0.228, round:352.838)	b=11.00	count=6000
Total loss:	298.669 (rec:0.374, round:298.296)	b=9.88	count=6500
Total loss:	239.702 (rec:0.278, round:239.424)	b=8.75	count=7000
Total loss:	176.308 (rec:0.349, round:175.959)	b=7.62	count=7500
Total loss:	112.185 (rec:0.234, round:111.952)	b=6.50	count=8000
Total loss:	55.968 (rec:0.331, round:55.637)	b=5.38	count=8500
Total loss:	17.644 (rec:0.317, round:17.326)	b=4.25	count=9000
Total loss:	2.601 (rec:0.218, round:2.383)	b=3.12	count=9500
Total loss:	0.472 (rec:0.361, round:0.111)	b=2.00	count=10000
Reconstruction for ResBlock model.input_blocks.7.0
Total loss:	0.669 (rec:0.669, round:0.000)	b=0.00	count=500
Total loss:	0.706 (rec:0.706, round:0.000)	b=0.00	count=1000
Total loss:	0.587 (rec:0.587, round:0.000)	b=0.00	count=1500
Total loss:	51240.383 (rec:0.764, round:51239.617)	b=20.00	count=2000
Total loss:	26079.799 (rec:0.495, round:26079.305)	b=18.88	count=2500
Total loss:	23837.885 (rec:0.619, round:23837.266)	b=17.75	count=3000
Total loss:	22236.740 (rec:0.431, round:22236.309)	b=16.62	count=3500
Total loss:	20765.506 (rec:0.635, round:20764.871)	b=15.50	count=4000
Total loss:	19289.146 (rec:0.597, round:19288.549)	b=14.38	count=4500
Total loss:	17750.234 (rec:0.715, round:17749.520)	b=13.25	count=5000
Total loss:	16123.481 (rec:0.743, round:16122.738)	b=12.12	count=5500
Total loss:	14379.885 (rec:0.645, round:14379.239)	b=11.00	count=6000
Total loss:	12506.730 (rec:0.758, round:12505.973)	b=9.88	count=6500
Total loss:	10488.812 (rec:0.533, round:10488.279)	b=8.75	count=7000
Total loss:	8309.988 (rec:0.726, round:8309.262)	b=7.62	count=7500
Total loss:	5997.721 (rec:0.595, round:5997.126)	b=6.50	count=8000
Total loss:	3610.117 (rec:0.468, round:3609.649)	b=5.38	count=8500
Total loss:	1368.180 (rec:0.836, round:1367.344)	b=4.25	count=9000
Total loss:	149.801 (rec:0.676, round:149.124)	b=3.12	count=9500
Total loss:	3.648 (rec:0.660, round:2.988)	b=2.00	count=10000
Reconstruction for layer model.input_blocks.7.1.proj_in
Total loss:	0.466 (rec:0.466, round:0.000)	b=0.00	count=500
Total loss:	0.375 (rec:0.375, round:0.000)	b=0.00	count=1000
Total loss:	0.427 (rec:0.427, round:0.000)	b=0.00	count=1500
Total loss:	3114.677 (rec:0.464, round:3114.213)	b=20.00	count=2000
Total loss:	1667.522 (rec:0.369, round:1667.152)	b=18.88	count=2500
Total loss:	1512.581 (rec:0.412, round:1512.169)	b=17.75	count=3000
Total loss:	1401.543 (rec:0.321, round:1401.222)	b=16.62	count=3500
Total loss:	1298.416 (rec:0.423, round:1297.993)	b=15.50	count=4000
Total loss:	1198.291 (rec:0.304, round:1197.987)	b=14.38	count=4500
Total loss:	1094.259 (rec:0.418, round:1093.841)	b=13.25	count=5000
Total loss:	986.500 (rec:0.418, round:986.082)	b=12.12	count=5500
Total loss:	870.841 (rec:0.398, round:870.444)	b=11.00	count=6000
Total loss:	746.049 (rec:0.400, round:745.648)	b=9.88	count=6500
Total loss:	613.937 (rec:0.333, round:613.604)	b=8.75	count=7000
Total loss:	469.912 (rec:0.324, round:469.587)	b=7.62	count=7500
Total loss:	317.672 (rec:0.486, round:317.186)	b=6.50	count=8000
Total loss:	170.020 (rec:0.404, round:169.616)	b=5.38	count=8500
Total loss:	56.451 (rec:0.456, round:55.995)	b=4.25	count=9000
Total loss:	7.525 (rec:0.556, round:6.969)	b=3.12	count=9500
Total loss:	0.764 (rec:0.505, round:0.258)	b=2.00	count=10000
Reconstruction for BasicTransformerBlock model.input_blocks.7.1.transformer_blocks.0
Total loss:	0.348 (rec:0.348, round:0.000)	b=0.00	count=500
Total loss:	0.440 (rec:0.440, round:0.000)	b=0.00	count=1000
Total loss:	0.464 (rec:0.464, round:0.000)	b=0.00	count=1500
Total loss:	62101.230 (rec:0.385, round:62100.844)	b=20.00	count=2000
Total loss:	30646.359 (rec:0.443, round:30645.916)	b=18.88	count=2500
Total loss:	28008.371 (rec:0.408, round:28007.963)	b=17.75	count=3000
Total loss:	26121.488 (rec:0.316, round:26121.172)	b=16.62	count=3500
Total loss:	24355.764 (rec:0.331, round:24355.434)	b=15.50	count=4000
Total loss:	22579.455 (rec:0.380, round:22579.074)	b=14.38	count=4500
Total loss:	20728.553 (rec:0.444, round:20728.109)	b=13.25	count=5000
Total loss:	18768.939 (rec:0.517, round:18768.422)	b=12.12	count=5500
Total loss:	16680.869 (rec:0.358, round:16680.512)	b=11.00	count=6000
Total loss:	14460.832 (rec:0.482, round:14460.350)	b=9.88	count=6500
Total loss:	12080.543 (rec:0.477, round:12080.065)	b=8.75	count=7000
Total loss:	9548.192 (rec:0.299, round:9547.893)	b=7.62	count=7500
Total loss:	6912.187 (rec:0.327, round:6911.859)	b=6.50	count=8000
Total loss:	4252.874 (rec:0.460, round:4252.414)	b=5.38	count=8500
Total loss:	1772.972 (rec:0.410, round:1772.562)	b=4.25	count=9000
Total loss:	238.351 (rec:0.621, round:237.730)	b=3.12	count=9500
Total loss:	6.283 (rec:0.453, round:5.829)	b=2.00	count=10000
Reconstruction for layer model.input_blocks.7.1.proj_out
Total loss:	0.692 (rec:0.692, round:0.000)	b=0.00	count=500
Total loss:	0.648 (rec:0.648, round:0.000)	b=0.00	count=1000
Total loss:	0.722 (rec:0.722, round:0.000)	b=0.00	count=1500
Total loss:	3106.142 (rec:0.842, round:3105.300)	b=20.00	count=2000
Total loss:	1708.480 (rec:0.639, round:1707.842)	b=18.88	count=2500
Total loss:	1566.407 (rec:0.724, round:1565.682)	b=17.75	count=3000
Total loss:	1461.031 (rec:0.690, round:1460.341)	b=16.62	count=3500
Total loss:	1366.162 (rec:0.705, round:1365.457)	b=15.50	count=4000
Total loss:	1275.111 (rec:0.778, round:1274.333)	b=14.38	count=4500
Total loss:	1180.021 (rec:0.781, round:1179.240)	b=13.25	count=5000
Total loss:	1078.922 (rec:0.676, round:1078.246)	b=12.12	count=5500
Total loss:	969.888 (rec:0.687, round:969.201)	b=11.00	count=6000
Total loss:	855.470 (rec:0.864, round:854.606)	b=9.88	count=6500
Total loss:	727.115 (rec:0.739, round:726.377)	b=8.75	count=7000
Total loss:	590.761 (rec:0.658, round:590.103)	b=7.62	count=7500
Total loss:	438.808 (rec:0.736, round:438.073)	b=6.50	count=8000
Total loss:	281.632 (rec:0.667, round:280.965)	b=5.38	count=8500
Total loss:	130.725 (rec:0.922, round:129.804)	b=4.25	count=9000
Total loss:	29.280 (rec:0.738, round:28.543)	b=3.12	count=9500
Total loss:	2.049 (rec:0.427, round:1.622)	b=2.00	count=10000
Reconstruction for ResBlock model.input_blocks.8.0
Total loss:	1.172 (rec:1.172, round:0.000)	b=0.00	count=500
Total loss:	1.354 (rec:1.354, round:0.000)	b=0.00	count=1000
Total loss:	1.573 (rec:1.573, round:0.000)	b=0.00	count=1500
Total loss:	60522.352 (rec:1.368, round:60520.984)	b=20.00	count=2000
Total loss:	31129.766 (rec:1.664, round:31128.102)	b=18.88	count=2500
Total loss:	28497.539 (rec:1.440, round:28496.100)	b=17.75	count=3000
Total loss:	26616.029 (rec:1.396, round:26614.633)	b=16.62	count=3500
Total loss:	24863.779 (rec:1.128, round:24862.652)	b=15.50	count=4000
Total loss:	23096.102 (rec:1.381, round:23094.721)	b=14.38	count=4500
Total loss:	21268.303 (rec:1.332, round:21266.971)	b=13.25	count=5000
Total loss:	19333.854 (rec:1.566, round:19332.287)	b=12.12	count=5500
Total loss:	17280.990 (rec:1.122, round:17279.867)	b=11.00	count=6000
Total loss:	15087.561 (rec:1.523, round:15086.038)	b=9.88	count=6500
Total loss:	12731.186 (rec:1.063, round:12730.123)	b=8.75	count=7000
Total loss:	10217.834 (rec:1.362, round:10216.473)	b=7.62	count=7500
Total loss:	7559.516 (rec:1.356, round:7558.159)	b=6.50	count=8000
Total loss:	4815.808 (rec:1.337, round:4814.471)	b=5.38	count=8500
Total loss:	2135.787 (rec:1.315, round:2134.472)	b=4.25	count=9000
Total loss:	291.424 (rec:1.586, round:289.838)	b=3.12	count=9500
Total loss:	6.884 (rec:0.831, round:6.054)	b=2.00	count=10000
Reconstruction for layer model.input_blocks.8.1.proj_in
Total loss:	0.534 (rec:0.534, round:0.000)	b=0.00	count=500
Total loss:	0.429 (rec:0.429, round:0.000)	b=0.00	count=1000
Total loss:	0.484 (rec:0.484, round:0.000)	b=0.00	count=1500
Total loss:	3115.440 (rec:0.400, round:3115.041)	b=20.00	count=2000
Total loss:	1687.596 (rec:0.443, round:1687.153)	b=18.88	count=2500
Total loss:	1544.584 (rec:0.476, round:1544.108)	b=17.75	count=3000
Total loss:	1440.434 (rec:0.472, round:1439.963)	b=16.62	count=3500
Total loss:	1344.918 (rec:0.375, round:1344.543)	b=15.50	count=4000
Total loss:	1251.422 (rec:0.522, round:1250.901)	b=14.38	count=4500
Total loss:	1155.096 (rec:0.530, round:1154.567)	b=13.25	count=5000
Total loss:	1054.863 (rec:0.465, round:1054.398)	b=12.12	count=5500
Total loss:	947.585 (rec:0.528, round:947.057)	b=11.00	count=6000
Total loss:	830.731 (rec:0.515, round:830.217)	b=9.88	count=6500
Total loss:	702.752 (rec:0.457, round:702.294)	b=8.75	count=7000
Total loss:	562.743 (rec:0.554, round:562.190)	b=7.62	count=7500
Total loss:	409.913 (rec:0.503, round:409.410)	b=6.50	count=8000
Total loss:	250.730 (rec:0.527, round:250.203)	b=5.38	count=8500
Total loss:	101.612 (rec:0.674, round:100.939)	b=4.25	count=9000
Total loss:	16.158 (rec:0.648, round:15.509)	b=3.12	count=9500
Total loss:	1.220 (rec:0.624, round:0.596)	b=2.00	count=10000
Reconstruction for BasicTransformerBlock model.input_blocks.8.1.transformer_blocks.0
Total loss:	0.491 (rec:0.491, round:0.000)	b=0.00	count=500
Total loss:	0.498 (rec:0.498, round:0.000)	b=0.00	count=1000
Total loss:	0.413 (rec:0.413, round:0.000)	b=0.00	count=1500
Total loss:	62144.852 (rec:0.478, round:62144.375)	b=20.00	count=2000
Total loss:	30948.646 (rec:0.479, round:30948.168)	b=18.88	count=2500
Total loss:	28319.965 (rec:0.417, round:28319.549)	b=17.75	count=3000
Total loss:	26435.902 (rec:0.509, round:26435.395)	b=16.62	count=3500
Total loss:	24672.525 (rec:0.487, round:24672.039)	b=15.50	count=4000
Total loss:	22896.668 (rec:0.480, round:22896.188)	b=14.38	count=4500
Total loss:	21044.068 (rec:0.461, round:21043.607)	b=13.25	count=5000
Total loss:	19091.344 (rec:0.480, round:19090.863)	b=12.12	count=5500
Total loss:	17009.045 (rec:0.593, round:17008.453)	b=11.00	count=6000
Total loss:	14781.485 (rec:0.476, round:14781.010)	b=9.88	count=6500
Total loss:	12402.102 (rec:0.571, round:12401.531)	b=8.75	count=7000
Total loss:	9883.212 (rec:0.553, round:9882.659)	b=7.62	count=7500
Total loss:	7234.848 (rec:0.615, round:7234.233)	b=6.50	count=8000
Total loss:	4541.452 (rec:0.489, round:4540.963)	b=5.38	count=8500
Total loss:	1986.211 (rec:0.672, round:1985.539)	b=4.25	count=9000
Total loss:	299.076 (rec:0.594, round:298.482)	b=3.12	count=9500
Total loss:	8.941 (rec:0.444, round:8.497)	b=2.00	count=10000
Reconstruction for layer model.input_blocks.8.1.proj_out
Total loss:	0.857 (rec:0.857, round:0.000)	b=0.00	count=500
Total loss:	0.706 (rec:0.706, round:0.000)	b=0.00	count=1000
Total loss:	0.537 (rec:0.537, round:0.000)	b=0.00	count=1500
Total loss:	3113.219 (rec:1.081, round:3112.138)	b=20.00	count=2000
Total loss:	1728.398 (rec:0.792, round:1727.606)	b=18.88	count=2500
Total loss:	1586.662 (rec:0.978, round:1585.684)	b=17.75	count=3000
Total loss:	1485.423 (rec:0.853, round:1484.570)	b=16.62	count=3500
Total loss:	1392.017 (rec:0.850, round:1391.167)	b=15.50	count=4000
Total loss:	1298.541 (rec:0.651, round:1297.890)	b=14.38	count=4500
Total loss:	1204.591 (rec:0.881, round:1203.709)	b=13.25	count=5000
Total loss:	1105.097 (rec:0.522, round:1104.576)	b=12.12	count=5500
Total loss:	1001.113 (rec:0.917, round:1000.196)	b=11.00	count=6000
Total loss:	887.651 (rec:0.517, round:887.134)	b=9.88	count=6500
Total loss:	761.057 (rec:0.680, round:760.378)	b=8.75	count=7000
Total loss:	624.514 (rec:0.861, round:623.653)	b=7.62	count=7500
Total loss:	472.916 (rec:0.674, round:472.241)	b=6.50	count=8000
Total loss:	312.478 (rec:0.904, round:311.574)	b=5.38	count=8500
Total loss:	152.828 (rec:0.742, round:152.086)	b=4.25	count=9000
Total loss:	36.587 (rec:0.951, round:35.636)	b=3.12	count=9500
Total loss:	3.163 (rec:0.913, round:2.250)	b=2.00	count=10000
Reconstruction for ResBlock model.input_blocks.10.0
Total loss:	3.442 (rec:3.442, round:0.000)	b=0.00	count=500
Total loss:	2.333 (rec:2.333, round:0.000)	b=0.00	count=1000
Total loss:	2.545 (rec:2.545, round:0.000)	b=0.00	count=1500
Total loss:	132735.781 (rec:2.810, round:132732.969)	b=20.00	count=2000
Total loss:	72049.336 (rec:2.257, round:72047.078)	b=18.88	count=2500
Total loss:	66337.836 (rec:3.032, round:66334.805)	b=17.75	count=3000
Total loss:	62314.906 (rec:2.373, round:62312.535)	b=16.62	count=3500
Total loss:	58596.270 (rec:2.350, round:58593.918)	b=15.50	count=4000
Total loss:	54861.730 (rec:2.106, round:54859.625)	b=14.38	count=4500
Total loss:	50954.730 (rec:2.428, round:50952.305)	b=13.25	count=5000
Total loss:	46803.715 (rec:2.651, round:46801.062)	b=12.12	count=5500
Total loss:	42323.812 (rec:2.500, round:42321.312)	b=11.00	count=6000
Total loss:	37466.000 (rec:3.030, round:37462.969)	b=9.88	count=6500
Total loss:	32202.340 (rec:2.383, round:32199.957)	b=8.75	count=7000
Total loss:	26513.076 (rec:2.537, round:26510.539)	b=7.62	count=7500
Total loss:	20360.127 (rec:2.795, round:20357.332)	b=6.50	count=8000
Total loss:	13866.133 (rec:2.803, round:13863.330)	b=5.38	count=8500
Total loss:	7307.661 (rec:2.317, round:7305.345)	b=4.25	count=9000
Total loss:	1780.058 (rec:3.018, round:1777.041)	b=3.12	count=9500
Total loss:	96.866 (rec:2.867, round:93.999)	b=2.00	count=10000
Reconstruction for layer model.input_blocks.10.1.proj_in
Total loss:	3.170 (rec:3.170, round:0.000)	b=0.00	count=500
Total loss:	3.047 (rec:3.047, round:0.000)	b=0.00	count=1000
Total loss:	2.579 (rec:2.579, round:0.000)	b=0.00	count=1500
Total loss:	8739.355 (rec:2.701, round:8736.655)	b=20.00	count=2000
Total loss:	4673.095 (rec:2.376, round:4670.719)	b=18.88	count=2500
Total loss:	4272.826 (rec:1.787, round:4271.039)	b=17.75	count=3000
Total loss:	3985.748 (rec:2.199, round:3983.548)	b=16.62	count=3500
Total loss:	3725.100 (rec:1.964, round:3723.135)	b=15.50	count=4000
Total loss:	3464.929 (rec:2.429, round:3462.500)	b=14.38	count=4500
Total loss:	3194.797 (rec:2.097, round:3192.699)	b=13.25	count=5000
Total loss:	2910.453 (rec:2.566, round:2907.887)	b=12.12	count=5500
Total loss:	2604.302 (rec:2.391, round:2601.912)	b=11.00	count=6000
Total loss:	2271.940 (rec:1.663, round:2270.277)	b=9.88	count=6500
Total loss:	1909.814 (rec:2.125, round:1907.689)	b=8.75	count=7000
Total loss:	1516.310 (rec:1.864, round:1514.447)	b=7.62	count=7500
Total loss:	1090.576 (rec:1.955, round:1088.621)	b=6.50	count=8000
Total loss:	650.486 (rec:1.906, round:648.580)	b=5.38	count=8500
Total loss:	250.272 (rec:2.656, round:247.616)	b=4.25	count=9000
Total loss:	36.120 (rec:2.472, round:33.647)	b=3.12	count=9500
Total loss:	3.317 (rec:2.172, round:1.145)	b=2.00	count=10000
Reconstruction for BasicTransformerBlock model.input_blocks.10.1.transformer_blocks.0
Total loss:	0.156 (rec:0.156, round:0.000)	b=0.00	count=500
Total loss:	0.124 (rec:0.124, round:0.000)	b=0.00	count=1000
Total loss:	0.178 (rec:0.178, round:0.000)	b=0.00	count=1500
Total loss:	166313.406 (rec:0.124, round:166313.281)	b=20.00	count=2000
Total loss:	79026.656 (rec:0.127, round:79026.531)	b=18.88	count=2500
Total loss:	71935.508 (rec:0.125, round:71935.383)	b=17.75	count=3000
Total loss:	66724.625 (rec:0.095, round:66724.531)	b=16.62	count=3500
Total loss:	61784.316 (rec:0.113, round:61784.203)	b=15.50	count=4000
Total loss:	56803.828 (rec:0.098, round:56803.730)	b=14.38	count=4500
Total loss:	51629.238 (rec:0.110, round:51629.129)	b=13.25	count=5000
Total loss:	46227.504 (rec:0.098, round:46227.406)	b=12.12	count=5500
Total loss:	40536.465 (rec:0.083, round:40536.383)	b=11.00	count=6000
Total loss:	34567.180 (rec:0.098, round:34567.082)	b=9.88	count=6500
Total loss:	28327.582 (rec:0.101, round:28327.480)	b=8.75	count=7000
Total loss:	21858.441 (rec:0.090, round:21858.352)	b=7.62	count=7500
Total loss:	15295.293 (rec:0.108, round:15295.185)	b=6.50	count=8000
Total loss:	8912.586 (rec:0.112, round:8912.475)	b=5.38	count=8500
Total loss:	3220.254 (rec:0.135, round:3220.119)	b=4.25	count=9000
Total loss:	306.759 (rec:0.129, round:306.630)	b=3.12	count=9500
Total loss:	5.423 (rec:0.142, round:5.281)	b=2.00	count=10000
Reconstruction for layer model.input_blocks.10.1.proj_out
Total loss:	1.076 (rec:1.076, round:0.000)	b=0.00	count=500
Total loss:	1.143 (rec:1.143, round:0.000)	b=0.00	count=1000
Total loss:	1.212 (rec:1.212, round:0.000)	b=0.00	count=1500
Total loss:	8698.113 (rec:1.191, round:8696.922)	b=20.00	count=2000
Total loss:	4925.261 (rec:1.406, round:4923.854)	b=18.88	count=2500
Total loss:	4541.417 (rec:1.251, round:4540.167)	b=17.75	count=3000
Total loss:	4269.888 (rec:1.219, round:4268.669)	b=16.62	count=3500
Total loss:	4021.733 (rec:1.254, round:4020.479)	b=15.50	count=4000
Total loss:	3770.929 (rec:1.133, round:3769.796)	b=14.38	count=4500
Total loss:	3514.091 (rec:1.370, round:3512.721)	b=13.25	count=5000
Total loss:	3240.549 (rec:1.293, round:3239.256)	b=12.12	count=5500
Total loss:	2945.649 (rec:1.377, round:2944.272)	b=11.00	count=6000
Total loss:	2623.512 (rec:1.156, round:2622.355)	b=9.88	count=6500
Total loss:	2271.770 (rec:1.225, round:2270.545)	b=8.75	count=7000
Total loss:	1888.073 (rec:1.302, round:1886.770)	b=7.62	count=7500
Total loss:	1470.854 (rec:1.410, round:1469.444)	b=6.50	count=8000
Total loss:	1020.115 (rec:1.420, round:1018.695)	b=5.38	count=8500
Total loss:	556.313 (rec:1.270, round:555.042)	b=4.25	count=9000
Total loss:	163.471 (rec:1.325, round:162.146)	b=3.12	count=9500
Total loss:	14.850 (rec:1.636, round:13.214)	b=2.00	count=10000
Reconstruction for ResBlock model.input_blocks.11.0
Total loss:	4.516 (rec:4.516, round:0.000)	b=0.00	count=500
Total loss:	4.013 (rec:4.013, round:0.000)	b=0.00	count=1000
Total loss:	3.283 (rec:3.283, round:0.000)	b=0.00	count=1500
Total loss:	163925.688 (rec:3.933, round:163921.750)	b=20.00	count=2000
Total loss:	86185.023 (rec:2.542, round:86182.484)	b=18.88	count=2500
Total loss:	79126.195 (rec:4.522, round:79121.672)	b=17.75	count=3000
Total loss:	74060.867 (rec:3.568, round:74057.297)	b=16.62	count=3500
Total loss:	69341.414 (rec:4.180, round:69337.234)	b=15.50	count=4000
Total loss:	64577.953 (rec:2.608, round:64575.344)	b=14.38	count=4500
Total loss:	59626.328 (rec:3.721, round:59622.609)	b=13.25	count=5000
Total loss:	54395.312 (rec:3.321, round:54391.992)	b=12.12	count=5500
Total loss:	48823.766 (rec:3.193, round:48820.574)	b=11.00	count=6000
Total loss:	42851.652 (rec:3.315, round:42848.336)	b=9.88	count=6500
Total loss:	36422.629 (rec:3.914, round:36418.715)	b=8.75	count=7000
Total loss:	29521.055 (rec:3.273, round:29517.781)	b=7.62	count=7500
Total loss:	22234.648 (rec:3.989, round:22230.660)	b=6.50	count=8000
Total loss:	14742.604 (rec:2.984, round:14739.620)	b=5.38	count=8500
Total loss:	7431.509 (rec:3.530, round:7427.979)	b=4.25	count=9000
Total loss:	1563.156 (rec:4.095, round:1559.062)	b=3.12	count=9500
Total loss:	63.398 (rec:3.116, round:60.282)	b=2.00	count=10000
Reconstruction for layer model.input_blocks.11.1.proj_in
Total loss:	0.333 (rec:0.333, round:0.000)	b=0.00	count=500
Total loss:	0.366 (rec:0.366, round:0.000)	b=0.00	count=1000
Total loss:	0.302 (rec:0.302, round:0.000)	b=0.00	count=1500
Total loss:	8724.104 (rec:0.363, round:8723.740)	b=20.00	count=2000
Total loss:	4616.045 (rec:0.289, round:4615.756)	b=18.88	count=2500
Total loss:	4229.014 (rec:0.370, round:4228.643)	b=17.75	count=3000
Total loss:	3947.072 (rec:0.324, round:3946.747)	b=16.62	count=3500
Total loss:	3688.228 (rec:0.322, round:3687.905)	b=15.50	count=4000
Total loss:	3432.824 (rec:0.415, round:3432.409)	b=14.38	count=4500
Total loss:	3168.280 (rec:0.344, round:3167.937)	b=13.25	count=5000
Total loss:	2891.418 (rec:0.435, round:2890.984)	b=12.12	count=5500
Total loss:	2587.509 (rec:0.323, round:2587.187)	b=11.00	count=6000
Total loss:	2265.380 (rec:0.374, round:2265.006)	b=9.88	count=6500
Total loss:	1913.110 (rec:0.443, round:1912.668)	b=8.75	count=7000
Total loss:	1529.583 (rec:0.416, round:1529.167)	b=7.62	count=7500
Total loss:	1120.309 (rec:0.363, round:1119.947)	b=6.50	count=8000
Total loss:	690.725 (rec:0.502, round:690.223)	b=5.38	count=8500
Total loss:	289.140 (rec:0.423, round:288.717)	b=4.25	count=9000
Total loss:	46.508 (rec:0.507, round:46.001)	b=3.12	count=9500
Total loss:	2.198 (rec:0.468, round:1.730)	b=2.00	count=10000
Reconstruction for BasicTransformerBlock model.input_blocks.11.1.transformer_blocks.0
Total loss:	0.066 (rec:0.066, round:0.000)	b=0.00	count=500
Total loss:	0.067 (rec:0.067, round:0.000)	b=0.00	count=1000
Total loss:	0.072 (rec:0.072, round:0.000)	b=0.00	count=1500
Total loss:	166849.797 (rec:0.065, round:166849.734)	b=20.00	count=2000
Total loss:	76244.273 (rec:0.074, round:76244.195)	b=18.88	count=2500
Total loss:	69431.773 (rec:0.062, round:69431.711)	b=17.75	count=3000
Total loss:	64485.672 (rec:0.059, round:64485.613)	b=16.62	count=3500
Total loss:	59794.957 (rec:0.055, round:59794.902)	b=15.50	count=4000
Total loss:	55017.078 (rec:0.059, round:55017.020)	b=14.38	count=4500
Total loss:	50025.758 (rec:0.054, round:50025.703)	b=13.25	count=5000
Total loss:	44777.215 (rec:0.063, round:44777.152)	b=12.12	count=5500
Total loss:	39240.777 (rec:0.076, round:39240.703)	b=11.00	count=6000
Total loss:	33422.199 (rec:0.067, round:33422.133)	b=9.88	count=6500
Total loss:	27314.545 (rec:0.052, round:27314.492)	b=8.75	count=7000
Total loss:	20982.762 (rec:0.077, round:20982.686)	b=7.62	count=7500
Total loss:	14588.521 (rec:0.078, round:14588.443)	b=6.50	count=8000
Total loss:	8347.729 (rec:0.076, round:8347.652)	b=5.38	count=8500
Total loss:	2765.682 (rec:0.082, round:2765.600)	b=4.25	count=9000
Total loss:	235.147 (rec:0.089, round:235.058)	b=3.12	count=9500
Total loss:	4.181 (rec:0.068, round:4.114)	b=2.00	count=10000
Reconstruction for layer model.input_blocks.11.1.proj_out
Total loss:	0.938 (rec:0.938, round:0.000)	b=0.00	count=500
Total loss:	0.945 (rec:0.945, round:0.000)	b=0.00	count=1000
Total loss:	0.728 (rec:0.728, round:0.000)	b=0.00	count=1500
Total loss:	8711.516 (rec:0.755, round:8710.760)	b=20.00	count=2000
Total loss:	4879.292 (rec:1.020, round:4878.272)	b=18.88	count=2500
Total loss:	4495.701 (rec:0.811, round:4494.890)	b=17.75	count=3000
Total loss:	4223.027 (rec:0.932, round:4222.095)	b=16.62	count=3500
Total loss:	3971.875 (rec:0.794, round:3971.081)	b=15.50	count=4000
Total loss:	3722.617 (rec:0.644, round:3721.973)	b=14.38	count=4500
Total loss:	3466.604 (rec:1.030, round:3465.574)	b=13.25	count=5000
Total loss:	3195.436 (rec:0.926, round:3194.510)	b=12.12	count=5500
Total loss:	2901.094 (rec:0.937, round:2900.157)	b=11.00	count=6000
Total loss:	2580.677 (rec:0.840, round:2579.837)	b=9.88	count=6500
Total loss:	2232.079 (rec:0.799, round:2231.280)	b=8.75	count=7000
Total loss:	1850.227 (rec:0.960, round:1849.267)	b=7.62	count=7500
Total loss:	1430.174 (rec:1.038, round:1429.136)	b=6.50	count=8000
Total loss:	980.734 (rec:1.033, round:979.701)	b=5.38	count=8500
Total loss:	521.947 (rec:1.032, round:520.915)	b=4.25	count=9000
Total loss:	147.837 (rec:1.111, round:146.727)	b=3.12	count=9500
Total loss:	12.726 (rec:1.152, round:11.574)	b=2.00	count=10000
Reconstruction for ResBlock model.middle_block.0
Total loss:	4.531 (rec:4.531, round:0.000)	b=0.00	count=500
Total loss:	4.890 (rec:4.890, round:0.000)	b=0.00	count=1000
Total loss:	4.359 (rec:4.359, round:0.000)	b=0.00	count=1500
Total loss:	164201.984 (rec:4.301, round:164197.688)	b=20.00	count=2000
Total loss:	88808.758 (rec:5.040, round:88803.719)	b=18.88	count=2500
Total loss:	81748.117 (rec:4.061, round:81744.055)	b=17.75	count=3000
Total loss:	76751.250 (rec:3.903, round:76747.344)	b=16.62	count=3500
Total loss:	72127.484 (rec:3.506, round:72123.977)	b=15.50	count=4000
Total loss:	67453.250 (rec:4.175, round:67449.078)	b=14.38	count=4500
Total loss:	62586.793 (rec:4.215, round:62582.578)	b=13.25	count=5000
Total loss:	57418.414 (rec:4.454, round:57413.961)	b=12.12	count=5500
Total loss:	51856.102 (rec:3.727, round:51852.375)	b=11.00	count=6000
Total loss:	45836.445 (rec:3.970, round:45832.477)	b=9.88	count=6500
Total loss:	39330.641 (rec:3.980, round:39326.660)	b=8.75	count=7000
Total loss:	32306.568 (rec:4.504, round:32302.064)	b=7.62	count=7500
Total loss:	24753.744 (rec:3.291, round:24750.453)	b=6.50	count=8000
Total loss:	16855.217 (rec:3.342, round:16851.875)	b=5.38	count=8500
Total loss:	8988.321 (rec:4.302, round:8984.019)	b=4.25	count=9000
Total loss:	2272.686 (rec:4.214, round:2268.472)	b=3.12	count=9500
Total loss:	125.286 (rec:5.745, round:119.542)	b=2.00	count=10000
Reconstruction for layer model.middle_block.1.proj_in
Total loss:	0.454 (rec:0.454, round:0.000)	b=0.00	count=500
Total loss:	0.307 (rec:0.307, round:0.000)	b=0.00	count=1000
Total loss:	0.341 (rec:0.341, round:0.000)	b=0.00	count=1500
Total loss:	8719.308 (rec:0.340, round:8718.968)	b=20.00	count=2000
Total loss:	4661.184 (rec:0.358, round:4660.826)	b=18.88	count=2500
Total loss:	4275.068 (rec:0.412, round:4274.656)	b=17.75	count=3000
Total loss:	3998.116 (rec:0.383, round:3997.733)	b=16.62	count=3500
Total loss:	3745.727 (rec:0.441, round:3745.286)	b=15.50	count=4000
Total loss:	3495.150 (rec:0.432, round:3494.718)	b=14.38	count=4500
Total loss:	3234.284 (rec:0.352, round:3233.933)	b=13.25	count=5000
Total loss:	2959.322 (rec:0.431, round:2958.891)	b=12.12	count=5500
Total loss:	2664.064 (rec:0.449, round:2663.615)	b=11.00	count=6000
Total loss:	2342.155 (rec:0.396, round:2341.759)	b=9.88	count=6500
Total loss:	1996.826 (rec:0.547, round:1996.279)	b=8.75	count=7000
Total loss:	1614.960 (rec:0.389, round:1614.571)	b=7.62	count=7500
Total loss:	1200.672 (rec:0.450, round:1200.222)	b=6.50	count=8000
Total loss:	763.329 (rec:0.503, round:762.827)	b=5.38	count=8500
Total loss:	341.511 (rec:0.503, round:341.008)	b=4.25	count=9000
Total loss:	62.737 (rec:0.666, round:62.072)	b=3.12	count=9500
Total loss:	3.162 (rec:0.440, round:2.722)	b=2.00	count=10000
Reconstruction for BasicTransformerBlock model.middle_block.1.transformer_blocks.0
Total loss:	0.064 (rec:0.064, round:0.000)	b=0.00	count=500
Total loss:	0.075 (rec:0.075, round:0.000)	b=0.00	count=1000
Total loss:	0.062 (rec:0.062, round:0.000)	b=0.00	count=1500
Total loss:	166843.500 (rec:0.066, round:166843.438)	b=20.00	count=2000
Total loss:	75967.914 (rec:0.066, round:75967.844)	b=18.88	count=2500
Total loss:	69084.555 (rec:0.077, round:69084.477)	b=17.75	count=3000
Total loss:	64081.352 (rec:0.072, round:64081.281)	b=16.62	count=3500
Total loss:	59326.465 (rec:0.067, round:59326.398)	b=15.50	count=4000
Total loss:	54504.441 (rec:0.068, round:54504.375)	b=14.38	count=4500
Total loss:	49497.945 (rec:0.060, round:49497.887)	b=13.25	count=5000
Total loss:	44240.344 (rec:0.074, round:44240.270)	b=12.12	count=5500
Total loss:	38697.770 (rec:0.059, round:38697.711)	b=11.00	count=6000
Total loss:	32867.852 (rec:0.078, round:32867.773)	b=9.88	count=6500
Total loss:	26762.633 (rec:0.061, round:26762.572)	b=8.75	count=7000
Total loss:	20475.926 (rec:0.065, round:20475.861)	b=7.62	count=7500
Total loss:	14120.851 (rec:0.075, round:14120.775)	b=6.50	count=8000
Total loss:	7970.899 (rec:0.064, round:7970.835)	b=5.38	count=8500
Total loss:	2562.648 (rec:0.088, round:2562.560)	b=4.25	count=9000
Total loss:	211.017 (rec:0.086, round:210.931)	b=3.12	count=9500
Total loss:	3.787 (rec:0.088, round:3.699)	b=2.00	count=10000
Reconstruction for layer model.middle_block.1.proj_out
Total loss:	1.118 (rec:1.118, round:0.000)	b=0.00	count=500
Total loss:	0.943 (rec:0.943, round:0.000)	b=0.00	count=1000
Total loss:	1.048 (rec:1.048, round:0.000)	b=0.00	count=1500
Total loss:	8711.969 (rec:0.966, round:8711.002)	b=20.00	count=2000
Total loss:	4859.500 (rec:0.892, round:4858.608)	b=18.88	count=2500
Total loss:	4473.678 (rec:0.907, round:4472.771)	b=17.75	count=3000
Total loss:	4197.135 (rec:0.951, round:4196.184)	b=16.62	count=3500
Total loss:	3946.214 (rec:1.020, round:3945.194)	b=15.50	count=4000
Total loss:	3692.649 (rec:0.886, round:3691.762)	b=14.38	count=4500
Total loss:	3431.189 (rec:1.144, round:3430.045)	b=13.25	count=5000
Total loss:	3155.354 (rec:1.178, round:3154.176)	b=12.12	count=5500
Total loss:	2857.487 (rec:1.072, round:2856.415)	b=11.00	count=6000
Total loss:	2537.460 (rec:1.095, round:2536.365)	b=9.88	count=6500
Total loss:	2186.854 (rec:1.134, round:2185.720)	b=8.75	count=7000
Total loss:	1802.627 (rec:1.085, round:1801.542)	b=7.62	count=7500
Total loss:	1385.141 (rec:0.986, round:1384.155)	b=6.50	count=8000
Total loss:	936.724 (rec:1.146, round:935.577)	b=5.38	count=8500
Total loss:	483.247 (rec:1.146, round:482.101)	b=4.25	count=9000
Total loss:	126.919 (rec:1.267, round:125.652)	b=3.12	count=9500
Total loss:	10.298 (rec:1.243, round:9.054)	b=2.00	count=10000
Reconstruction for ResBlock model.middle_block.2
Total loss:	4.926 (rec:4.926, round:0.000)	b=0.00	count=500
Total loss:	5.608 (rec:5.608, round:0.000)	b=0.00	count=1000
Total loss:	4.339 (rec:4.339, round:0.000)	b=0.00	count=1500
Total loss:	164093.094 (rec:4.988, round:164088.109)	b=20.00	count=2000
Total loss:	89293.266 (rec:6.061, round:89287.203)	b=18.88	count=2500
Total loss:	82205.594 (rec:5.504, round:82200.086)	b=17.75	count=3000
Total loss:	77199.305 (rec:4.784, round:77194.523)	b=16.62	count=3500
Total loss:	72558.344 (rec:4.938, round:72553.406)	b=15.50	count=4000
Total loss:	67865.125 (rec:4.905, round:67860.219)	b=14.38	count=4500
Total loss:	62980.344 (rec:4.258, round:62976.086)	b=13.25	count=5000
Total loss:	57803.773 (rec:5.326, round:57798.445)	b=12.12	count=5500
Total loss:	52223.344 (rec:4.777, round:52218.566)	b=11.00	count=6000
Total loss:	46212.258 (rec:4.305, round:46207.953)	b=9.88	count=6500
Total loss:	39708.445 (rec:5.016, round:39703.430)	b=8.75	count=7000
Total loss:	32660.504 (rec:4.519, round:32655.984)	b=7.62	count=7500
Total loss:	25099.789 (rec:5.362, round:25094.426)	b=6.50	count=8000
Total loss:	17170.127 (rec:5.021, round:17165.105)	b=5.38	count=8500
Total loss:	9230.361 (rec:4.743, round:9225.618)	b=4.25	count=9000
Total loss:	2392.807 (rec:3.852, round:2388.955)	b=3.12	count=9500
Total loss:	138.465 (rec:4.187, round:134.278)	b=2.00	count=10000
Reconstruction for ResBlock model.output_blocks.0.0
Total loss:	3.970 (rec:3.970, round:0.000)	b=0.00	count=500
Total loss:	3.656 (rec:3.656, round:0.000)	b=0.00	count=1000
Total loss:	3.769 (rec:3.769, round:0.000)	b=0.00	count=1500
Total loss:	242957.500 (rec:3.347, round:242954.156)	b=20.00	count=2000
Total loss:	130341.344 (rec:3.263, round:130338.078)	b=18.88	count=2500
Total loss:	119890.188 (rec:4.100, round:119886.086)	b=17.75	count=3000
Total loss:	112494.031 (rec:3.702, round:112490.328)	b=16.62	count=3500
Total loss:	105608.289 (rec:3.388, round:105604.898)	b=15.50	count=4000
Total loss:	98638.008 (rec:2.777, round:98635.234)	b=14.38	count=4500
Total loss:	91357.836 (rec:3.352, round:91354.484)	b=13.25	count=5000
Total loss:	83617.023 (rec:2.842, round:83614.180)	b=12.12	count=5500
Total loss:	75306.234 (rec:3.000, round:75303.234)	b=11.00	count=6000
Total loss:	66340.695 (rec:2.884, round:66337.812)	b=9.88	count=6500
Total loss:	56676.203 (rec:3.313, round:56672.891)	b=8.75	count=7000
Total loss:	46268.332 (rec:4.047, round:46264.285)	b=7.62	count=7500
Total loss:	35174.711 (rec:3.601, round:35171.109)	b=6.50	count=8000
Total loss:	23623.408 (rec:3.058, round:23620.350)	b=5.38	count=8500
Total loss:	12192.078 (rec:3.339, round:12188.738)	b=4.25	count=9000
Total loss:	2756.735 (rec:3.554, round:2753.181)	b=3.12	count=9500
Total loss:	121.846 (rec:3.462, round:118.384)	b=2.00	count=10000
Reconstruction for layer model.output_blocks.0.1.proj_in
Total loss:	0.363 (rec:0.363, round:0.000)	b=0.00	count=500
Total loss:	0.368 (rec:0.368, round:0.000)	b=0.00	count=1000
Total loss:	0.399 (rec:0.399, round:0.000)	b=0.00	count=1500
Total loss:	8716.948 (rec:0.372, round:8716.576)	b=20.00	count=2000
Total loss:	4644.848 (rec:0.463, round:4644.384)	b=18.88	count=2500
Total loss:	4245.197 (rec:0.390, round:4244.807)	b=17.75	count=3000
Total loss:	3956.563 (rec:0.339, round:3956.224)	b=16.62	count=3500
Total loss:	3693.514 (rec:0.428, round:3693.085)	b=15.50	count=4000
Total loss:	3434.378 (rec:0.322, round:3434.056)	b=14.38	count=4500
Total loss:	3167.302 (rec:0.379, round:3166.923)	b=13.25	count=5000
Total loss:	2887.687 (rec:0.447, round:2887.239)	b=12.12	count=5500
Total loss:	2585.345 (rec:0.449, round:2584.897)	b=11.00	count=6000
Total loss:	2256.200 (rec:0.374, round:2255.826)	b=9.88	count=6500
Total loss:	1898.180 (rec:0.446, round:1897.733)	b=8.75	count=7000
Total loss:	1512.089 (rec:0.420, round:1511.669)	b=7.62	count=7500
Total loss:	1096.484 (rec:0.505, round:1095.978)	b=6.50	count=8000
Total loss:	666.412 (rec:0.604, round:665.807)	b=5.38	count=8500
Total loss:	277.478 (rec:0.437, round:277.041)	b=4.25	count=9000
Total loss:	48.240 (rec:0.512, round:47.728)	b=3.12	count=9500
Total loss:	2.648 (rec:0.552, round:2.096)	b=2.00	count=10000
Reconstruction for BasicTransformerBlock model.output_blocks.0.1.transformer_blocks.0
Total loss:	0.076 (rec:0.076, round:0.000)	b=0.00	count=500
Total loss:	0.035 (rec:0.035, round:0.000)	b=0.00	count=1000
Total loss:	0.048 (rec:0.048, round:0.000)	b=0.00	count=1500
Total loss:	166836.719 (rec:0.064, round:166836.656)	b=20.00	count=2000
Total loss:	75793.383 (rec:0.065, round:75793.320)	b=18.88	count=2500
Total loss:	68944.859 (rec:0.072, round:68944.789)	b=17.75	count=3000
Total loss:	63986.414 (rec:0.056, round:63986.359)	b=16.62	count=3500
Total loss:	59301.102 (rec:0.074, round:59301.027)	b=15.50	count=4000
Total loss:	54534.531 (rec:0.050, round:54534.480)	b=14.38	count=4500
Total loss:	49581.684 (rec:0.060, round:49581.625)	b=13.25	count=5000
Total loss:	44382.266 (rec:0.061, round:44382.203)	b=12.12	count=5500
Total loss:	38868.824 (rec:0.069, round:38868.754)	b=11.00	count=6000
Total loss:	33071.426 (rec:0.067, round:33071.359)	b=9.88	count=6500
Total loss:	26987.338 (rec:0.079, round:26987.258)	b=8.75	count=7000
Total loss:	20674.617 (rec:0.085, round:20674.533)	b=7.62	count=7500
Total loss:	14293.879 (rec:0.083, round:14293.796)	b=6.50	count=8000
Total loss:	8064.903 (rec:0.080, round:8064.822)	b=5.38	count=8500
Total loss:	2579.573 (rec:0.080, round:2579.493)	b=4.25	count=9000
Total loss:	223.203 (rec:0.083, round:223.120)	b=3.12	count=9500
Total loss:	4.181 (rec:0.098, round:4.083)	b=2.00	count=10000
Reconstruction for layer model.output_blocks.0.1.proj_out
Total loss:	1.187 (rec:1.187, round:0.000)	b=0.00	count=500
Total loss:	1.431 (rec:1.431, round:0.000)	b=0.00	count=1000
Total loss:	1.221 (rec:1.221, round:0.000)	b=0.00	count=1500
Total loss:	8712.500 (rec:1.380, round:8711.120)	b=20.00	count=2000
Total loss:	4975.083 (rec:1.500, round:4973.583)	b=18.88	count=2500
Total loss:	4585.714 (rec:1.315, round:4584.398)	b=17.75	count=3000
Total loss:	4305.975 (rec:1.115, round:4304.860)	b=16.62	count=3500
Total loss:	4052.673 (rec:1.330, round:4051.343)	b=15.50	count=4000
Total loss:	3799.549 (rec:1.213, round:3798.336)	b=14.38	count=4500
Total loss:	3541.990 (rec:1.183, round:3540.806)	b=13.25	count=5000
Total loss:	3268.406 (rec:1.489, round:3266.917)	b=12.12	count=5500
Total loss:	2970.629 (rec:1.251, round:2969.379)	b=11.00	count=6000
Total loss:	2647.298 (rec:1.277, round:2646.021)	b=9.88	count=6500
Total loss:	2298.846 (rec:1.349, round:2297.497)	b=8.75	count=7000
Total loss:	1908.143 (rec:1.165, round:1906.978)	b=7.62	count=7500
Total loss:	1479.231 (rec:1.506, round:1477.726)	b=6.50	count=8000
Total loss:	1015.354 (rec:1.725, round:1013.630)	b=5.38	count=8500
Total loss:	539.525 (rec:1.816, round:537.708)	b=4.25	count=9000
Total loss:	150.256 (rec:1.342, round:148.914)	b=3.12	count=9500
Total loss:	13.097 (rec:1.482, round:11.615)	b=2.00	count=10000
Reconstruction for ResBlock model.output_blocks.1.0
Total loss:	3.623 (rec:3.623, round:0.000)	b=0.00	count=500
Total loss:	3.484 (rec:3.484, round:0.000)	b=0.00	count=1000
Total loss:	3.358 (rec:3.358, round:0.000)	b=0.00	count=1500
Total loss:	242545.297 (rec:3.052, round:242542.250)	b=20.00	count=2000
Total loss:	131389.453 (rec:2.824, round:131386.625)	b=18.88	count=2500
Total loss:	120817.641 (rec:2.555, round:120815.086)	b=17.75	count=3000
Total loss:	113306.094 (rec:2.579, round:113303.516)	b=16.62	count=3500
Total loss:	106319.484 (rec:2.842, round:106316.641)	b=15.50	count=4000
Total loss:	99263.562 (rec:2.828, round:99260.734)	b=14.38	count=4500
Total loss:	91936.555 (rec:2.896, round:91933.656)	b=13.25	count=5000
Total loss:	84153.039 (rec:3.150, round:84149.891)	b=12.12	count=5500
Total loss:	75823.461 (rec:2.940, round:75820.523)	b=11.00	count=6000
Total loss:	66834.195 (rec:2.353, round:66831.844)	b=9.88	count=6500
Total loss:	57151.074 (rec:2.904, round:57148.172)	b=8.75	count=7000
Total loss:	46715.055 (rec:2.523, round:46712.531)	b=7.62	count=7500
Total loss:	35586.523 (rec:2.995, round:35583.527)	b=6.50	count=8000
Total loss:	23983.559 (rec:3.251, round:23980.309)	b=5.38	count=8500
Total loss:	12423.340 (rec:3.286, round:12420.055)	b=4.25	count=9000
Total loss:	2827.567 (rec:3.681, round:2823.886)	b=3.12	count=9500
Total loss:	127.351 (rec:2.982, round:124.369)	b=2.00	count=10000
Reconstruction for layer model.output_blocks.1.1.proj_in
Total loss:	0.454 (rec:0.454, round:0.000)	b=0.00	count=500
Total loss:	0.453 (rec:0.453, round:0.000)	b=0.00	count=1000
Total loss:	0.366 (rec:0.366, round:0.000)	b=0.00	count=1500
Total loss:	8719.458 (rec:0.338, round:8719.120)	b=20.00	count=2000
Total loss:	4702.691 (rec:0.368, round:4702.323)	b=18.88	count=2500
Total loss:	4310.617 (rec:0.406, round:4310.211)	b=17.75	count=3000
Total loss:	4029.612 (rec:0.425, round:4029.187)	b=16.62	count=3500
Total loss:	3771.714 (rec:0.295, round:3771.419)	b=15.50	count=4000
Total loss:	3513.159 (rec:0.397, round:3512.763)	b=14.38	count=4500
Total loss:	3248.502 (rec:0.359, round:3248.143)	b=13.25	count=5000
Total loss:	2966.177 (rec:0.424, round:2965.753)	b=12.12	count=5500
Total loss:	2665.106 (rec:0.374, round:2664.732)	b=11.00	count=6000
Total loss:	2337.989 (rec:0.386, round:2337.603)	b=9.88	count=6500
Total loss:	1981.693 (rec:0.444, round:1981.250)	b=8.75	count=7000
Total loss:	1590.716 (rec:0.570, round:1590.146)	b=7.62	count=7500
Total loss:	1170.000 (rec:0.541, round:1169.460)	b=6.50	count=8000
Total loss:	728.822 (rec:0.517, round:728.305)	b=5.38	count=8500
Total loss:	312.792 (rec:0.574, round:312.219)	b=4.25	count=9000
Total loss:	55.290 (rec:0.604, round:54.686)	b=3.12	count=9500
Total loss:	2.981 (rec:0.601, round:2.380)	b=2.00	count=10000
Reconstruction for BasicTransformerBlock model.output_blocks.1.1.transformer_blocks.0
Total loss:	0.074 (rec:0.074, round:0.000)	b=0.00	count=500
Total loss:	0.062 (rec:0.062, round:0.000)	b=0.00	count=1000
Total loss:	0.058 (rec:0.058, round:0.000)	b=0.00	count=1500
Total loss:	166844.562 (rec:0.060, round:166844.500)	b=20.00	count=2000
Total loss:	76448.055 (rec:0.084, round:76447.969)	b=18.88	count=2500
Total loss:	69678.609 (rec:0.066, round:69678.547)	b=17.75	count=3000
Total loss:	64788.117 (rec:0.066, round:64788.051)	b=16.62	count=3500
Total loss:	60145.668 (rec:0.082, round:60145.586)	b=15.50	count=4000
Total loss:	55442.156 (rec:0.093, round:55442.062)	b=14.38	count=4500
Total loss:	50531.887 (rec:0.082, round:50531.805)	b=13.25	count=5000
Total loss:	45357.184 (rec:0.077, round:45357.105)	b=12.12	count=5500
Total loss:	39865.305 (rec:0.066, round:39865.238)	b=11.00	count=6000
Total loss:	34066.320 (rec:0.083, round:34066.238)	b=9.88	count=6500
Total loss:	27950.297 (rec:0.094, round:27950.203)	b=8.75	count=7000
Total loss:	21592.264 (rec:0.098, round:21592.166)	b=7.62	count=7500
Total loss:	15097.993 (rec:0.093, round:15097.900)	b=6.50	count=8000
Total loss:	8736.166 (rec:0.116, round:8736.050)	b=5.38	count=8500
Total loss:	3019.509 (rec:0.117, round:3019.392)	b=4.25	count=9000
Total loss:	291.576 (rec:0.121, round:291.455)	b=3.12	count=9500
Total loss:	5.734 (rec:0.122, round:5.611)	b=2.00	count=10000
Reconstruction for layer model.output_blocks.1.1.proj_out
Total loss:	1.854 (rec:1.854, round:0.000)	b=0.00	count=500
Total loss:	1.657 (rec:1.657, round:0.000)	b=0.00	count=1000
Total loss:	1.806 (rec:1.806, round:0.000)	b=0.00	count=1500
Total loss:	8707.256 (rec:1.880, round:8705.376)	b=20.00	count=2000
Total loss:	5100.849 (rec:1.666, round:5099.183)	b=18.88	count=2500
Total loss:	4717.353 (rec:2.260, round:4715.093)	b=17.75	count=3000
Total loss:	4446.007 (rec:1.642, round:4444.365)	b=16.62	count=3500
Total loss:	4198.010 (rec:1.942, round:4196.067)	b=15.50	count=4000
Total loss:	3954.674 (rec:1.834, round:3952.840)	b=14.38	count=4500
Total loss:	3699.702 (rec:1.708, round:3697.994)	b=13.25	count=5000
Total loss:	3429.957 (rec:2.072, round:3427.885)	b=12.12	count=5500
Total loss:	3140.470 (rec:1.948, round:3138.522)	b=11.00	count=6000
Total loss:	2823.668 (rec:2.223, round:2821.445)	b=9.88	count=6500
Total loss:	2477.099 (rec:2.166, round:2474.933)	b=8.75	count=7000
Total loss:	2089.580 (rec:2.240, round:2087.340)	b=7.62	count=7500
Total loss:	1660.504 (rec:2.369, round:1658.135)	b=6.50	count=8000
Total loss:	1194.088 (rec:2.364, round:1191.724)	b=5.38	count=8500
Total loss:	694.167 (rec:1.633, round:692.534)	b=4.25	count=9000
Total loss:	235.711 (rec:2.371, round:233.340)	b=3.12	count=9500
Total loss:	26.462 (rec:2.725, round:23.737)	b=2.00	count=10000
Reconstruction for ResBlock model.output_blocks.2.0
Total loss:	2.413 (rec:2.413, round:0.000)	b=0.00	count=500
Total loss:	2.743 (rec:2.743, round:0.000)	b=0.00	count=1000
Total loss:	2.194 (rec:2.194, round:0.000)	b=0.00	count=1500
Total loss:	211250.031 (rec:2.187, round:211247.844)	b=20.00	count=2000
Total loss:	113943.984 (rec:1.863, round:113942.125)	b=18.88	count=2500
Total loss:	104788.938 (rec:2.038, round:104786.898)	b=17.75	count=3000
Total loss:	98306.617 (rec:1.826, round:98304.789)	b=16.62	count=3500
Total loss:	92292.984 (rec:1.984, round:92291.000)	b=15.50	count=4000
Total loss:	86210.531 (rec:1.896, round:86208.633)	b=14.38	count=4500
Total loss:	79869.984 (rec:2.327, round:79867.656)	b=13.25	count=5000
Total loss:	73148.727 (rec:1.565, round:73147.164)	b=12.12	count=5500
Total loss:	65922.859 (rec:1.828, round:65921.031)	b=11.00	count=6000
Total loss:	58127.000 (rec:1.751, round:58125.250)	b=9.88	count=6500
Total loss:	49710.273 (rec:1.540, round:49708.734)	b=8.75	count=7000
Total loss:	40631.938 (rec:2.132, round:40629.805)	b=7.62	count=7500
Total loss:	30908.240 (rec:2.045, round:30906.195)	b=6.50	count=8000
Total loss:	20764.186 (rec:2.237, round:20761.949)	b=5.38	count=8500
Total loss:	10638.922 (rec:1.810, round:10637.111)	b=4.25	count=9000
Total loss:	2301.582 (rec:2.177, round:2299.405)	b=3.12	count=9500
Total loss:	97.392 (rec:2.326, round:95.066)	b=2.00	count=10000
Reconstruction for layer model.output_blocks.2.1.proj_in
Total loss:	0.348 (rec:0.348, round:0.000)	b=0.00	count=500
Total loss:	0.380 (rec:0.380, round:0.000)	b=0.00	count=1000
Total loss:	0.439 (rec:0.439, round:0.000)	b=0.00	count=1500
Total loss:	8707.246 (rec:0.491, round:8706.756)	b=20.00	count=2000
Total loss:	4706.111 (rec:0.544, round:4705.567)	b=18.88	count=2500
Total loss:	4322.092 (rec:0.488, round:4321.604)	b=17.75	count=3000
Total loss:	4044.318 (rec:0.425, round:4043.893)	b=16.62	count=3500
Total loss:	3789.598 (rec:0.479, round:3789.120)	b=15.50	count=4000
Total loss:	3535.119 (rec:0.418, round:3534.701)	b=14.38	count=4500
Total loss:	3272.333 (rec:0.590, round:3271.743)	b=13.25	count=5000
Total loss:	2995.515 (rec:0.438, round:2995.077)	b=12.12	count=5500
Total loss:	2695.772 (rec:0.451, round:2695.322)	b=11.00	count=6000
Total loss:	2371.219 (rec:0.469, round:2370.750)	b=9.88	count=6500
Total loss:	2020.548 (rec:0.599, round:2019.949)	b=8.75	count=7000
Total loss:	1638.217 (rec:0.626, round:1637.590)	b=7.62	count=7500
Total loss:	1221.177 (rec:0.646, round:1220.532)	b=6.50	count=8000
Total loss:	779.412 (rec:0.724, round:778.688)	b=5.38	count=8500
Total loss:	349.839 (rec:0.591, round:349.248)	b=4.25	count=9000
Total loss:	65.177 (rec:0.634, round:64.543)	b=3.12	count=9500
Total loss:	3.643 (rec:0.721, round:2.922)	b=2.00	count=10000
Reconstruction for BasicTransformerBlock model.output_blocks.2.1.transformer_blocks.0
Total loss:	0.064 (rec:0.064, round:0.000)	b=0.00	count=500
Total loss:	0.063 (rec:0.063, round:0.000)	b=0.00	count=1000
Total loss:	0.056 (rec:0.056, round:0.000)	b=0.00	count=1500
Total loss:	166825.922 (rec:0.051, round:166825.875)	b=20.00	count=2000
Total loss:	75585.180 (rec:0.060, round:75585.117)	b=18.88	count=2500
Total loss:	68855.891 (rec:0.049, round:68855.844)	b=17.75	count=3000
Total loss:	63977.332 (rec:0.069, round:63977.262)	b=16.62	count=3500
Total loss:	59352.332 (rec:0.067, round:59352.266)	b=15.50	count=4000
Total loss:	54649.164 (rec:0.062, round:54649.102)	b=14.38	count=4500
Total loss:	49731.086 (rec:0.058, round:49731.027)	b=13.25	count=5000
Total loss:	44559.680 (rec:0.063, round:44559.617)	b=12.12	count=5500
Total loss:	39070.738 (rec:0.062, round:39070.676)	b=11.00	count=6000
Total loss:	33308.402 (rec:0.061, round:33308.340)	b=9.88	count=6500
Total loss:	27247.254 (rec:0.078, round:27247.176)	b=8.75	count=7000
Total loss:	20947.799 (rec:0.072, round:20947.727)	b=7.62	count=7500
Total loss:	14568.437 (rec:0.094, round:14568.343)	b=6.50	count=8000
Total loss:	8336.696 (rec:0.093, round:8336.603)	b=5.38	count=8500
Total loss:	2807.353 (rec:0.098, round:2807.254)	b=4.25	count=9000
Total loss:	261.224 (rec:0.098, round:261.127)	b=3.12	count=9500
Total loss:	4.921 (rec:0.100, round:4.822)	b=2.00	count=10000
Reconstruction for layer model.output_blocks.2.1.proj_out
Total loss:	1.422 (rec:1.422, round:0.000)	b=0.00	count=500
Total loss:	1.184 (rec:1.184, round:0.000)	b=0.00	count=1000
Total loss:	0.889 (rec:0.889, round:0.000)	b=0.00	count=1500
Total loss:	8715.217 (rec:1.350, round:8713.867)	b=20.00	count=2000
Total loss:	5029.463 (rec:1.008, round:5028.456)	b=18.88	count=2500
Total loss:	4647.599 (rec:1.207, round:4646.393)	b=17.75	count=3000
Total loss:	4378.020 (rec:1.368, round:4376.652)	b=16.62	count=3500
Total loss:	4132.067 (rec:1.585, round:4130.482)	b=15.50	count=4000
Total loss:	3888.069 (rec:1.146, round:3886.924)	b=14.38	count=4500
Total loss:	3637.805 (rec:1.590, round:3636.215)	b=13.25	count=5000
Total loss:	3370.049 (rec:1.150, round:3368.899)	b=12.12	count=5500
Total loss:	3084.881 (rec:1.536, round:3083.345)	b=11.00	count=6000
Total loss:	2771.270 (rec:1.678, round:2769.592)	b=9.88	count=6500
Total loss:	2424.653 (rec:1.434, round:2423.219)	b=8.75	count=7000
Total loss:	2041.764 (rec:1.510, round:2040.254)	b=7.62	count=7500
Total loss:	1620.207 (rec:1.718, round:1618.489)	b=6.50	count=8000
Total loss:	1159.719 (rec:1.144, round:1158.575)	b=5.38	count=8500
Total loss:	672.806 (rec:1.622, round:671.184)	b=4.25	count=9000
Total loss:	225.451 (rec:1.788, round:223.663)	b=3.12	count=9500
Total loss:	23.743 (rec:1.835, round:21.908)	b=2.00	count=10000
Reconstruction for layer model.output_blocks.2.2.conv
Total loss:	35.236 (rec:35.236, round:0.000)	b=0.00	count=500
Total loss:	37.183 (rec:37.183, round:0.000)	b=0.00	count=1000
Total loss:	39.302 (rec:39.302, round:0.000)	b=0.00	count=1500
Total loss:	78467.906 (rec:24.850, round:78443.055)	b=20.00	count=2000
Total loss:	47870.180 (rec:32.283, round:47837.898)	b=18.88	count=2500
Total loss:	44394.129 (rec:27.254, round:44366.875)	b=17.75	count=3000
Total loss:	42005.703 (rec:23.993, round:41981.711)	b=16.62	count=3500
Total loss:	39843.352 (rec:29.387, round:39813.965)	b=15.50	count=4000
Total loss:	37691.828 (rec:26.032, round:37665.797)	b=14.38	count=4500
Total loss:	35469.719 (rec:26.400, round:35443.320)	b=13.25	count=5000
Total loss:	33111.750 (rec:28.373, round:33083.375)	b=12.12	count=5500
Total loss:	30549.926 (rec:37.691, round:30512.234)	b=11.00	count=6000
Total loss:	27727.479 (rec:24.581, round:27702.898)	b=9.88	count=6500
Total loss:	24622.293 (rec:31.648, round:24590.645)	b=8.75	count=7000
Total loss:	21144.107 (rec:22.537, round:21121.570)	b=7.62	count=7500
Total loss:	17278.572 (rec:29.659, round:17248.914)	b=6.50	count=8000
Total loss:	12955.656 (rec:22.593, round:12933.063)	b=5.38	count=8500
Total loss:	8266.901 (rec:28.681, round:8238.221)	b=4.25	count=9000
Total loss:	3504.911 (rec:26.491, round:3478.420)	b=3.12	count=9500
Total loss:	524.483 (rec:30.477, round:494.006)	b=2.00	count=10000
Reconstruction for ResBlock model.output_blocks.3.0
Total loss:	5.249 (rec:5.249, round:0.000)	b=0.00	count=500
Total loss:	5.052 (rec:5.052, round:0.000)	b=0.00	count=1000
Total loss:	4.614 (rec:4.614, round:0.000)	b=0.00	count=1500
Total loss:	107673.250 (rec:3.601, round:107669.648)	b=20.00	count=2000
Total loss:	60680.527 (rec:3.826, round:60676.703)	b=18.88	count=2500
Total loss:	55956.879 (rec:3.701, round:55953.180)	b=17.75	count=3000
Total loss:	52627.648 (rec:3.915, round:52623.734)	b=16.62	count=3500
Total loss:	49568.344 (rec:4.220, round:49564.125)	b=15.50	count=4000
Total loss:	46491.773 (rec:4.158, round:46487.617)	b=14.38	count=4500
Total loss:	43294.668 (rec:2.909, round:43291.758)	b=13.25	count=5000
Total loss:	39914.992 (rec:4.160, round:39910.832)	b=12.12	count=5500
Total loss:	36269.969 (rec:3.211, round:36266.758)	b=11.00	count=6000
Total loss:	32318.281 (rec:4.476, round:32313.805)	b=9.88	count=6500
Total loss:	28017.244 (rec:4.366, round:28012.879)	b=8.75	count=7000
Total loss:	23319.268 (rec:3.901, round:23315.367)	b=7.62	count=7500
Total loss:	18218.301 (rec:3.925, round:18214.375)	b=6.50	count=8000
Total loss:	12761.274 (rec:3.530, round:12757.744)	b=5.38	count=8500
Total loss:	7136.226 (rec:5.012, round:7131.214)	b=4.25	count=9000
Total loss:	2072.433 (rec:6.085, round:2066.349)	b=3.12	count=9500
Total loss:	145.661 (rec:5.360, round:140.300)	b=2.00	count=10000
Reconstruction for layer model.output_blocks.3.1.proj_in
Total loss:	0.786 (rec:0.786, round:0.000)	b=0.00	count=500
Total loss:	0.676 (rec:0.676, round:0.000)	b=0.00	count=1000
Total loss:	0.671 (rec:0.671, round:0.000)	b=0.00	count=1500
Total loss:	3128.758 (rec:0.582, round:3128.176)	b=20.00	count=2000
Total loss:	1749.536 (rec:0.603, round:1748.933)	b=18.88	count=2500
Total loss:	1608.368 (rec:0.696, round:1607.672)	b=17.75	count=3000
Total loss:	1508.598 (rec:0.486, round:1508.112)	b=16.62	count=3500
Total loss:	1419.090 (rec:0.533, round:1418.557)	b=15.50	count=4000
Total loss:	1330.453 (rec:0.723, round:1329.729)	b=14.38	count=4500
Total loss:	1236.968 (rec:0.619, round:1236.349)	b=13.25	count=5000
Total loss:	1138.240 (rec:0.641, round:1137.600)	b=12.12	count=5500
Total loss:	1031.636 (rec:0.632, round:1031.004)	b=11.00	count=6000
Total loss:	915.620 (rec:0.669, round:914.951)	b=9.88	count=6500
Total loss:	788.397 (rec:0.777, round:787.619)	b=8.75	count=7000
Total loss:	648.263 (rec:0.682, round:647.581)	b=7.62	count=7500
Total loss:	491.993 (rec:0.630, round:491.364)	b=6.50	count=8000
Total loss:	325.069 (rec:0.836, round:324.232)	b=5.38	count=8500
Total loss:	155.989 (rec:0.843, round:155.147)	b=4.25	count=9000
Total loss:	33.746 (rec:0.857, round:32.889)	b=3.12	count=9500
Total loss:	2.647 (rec:0.855, round:1.791)	b=2.00	count=10000
Reconstruction for BasicTransformerBlock model.output_blocks.3.1.transformer_blocks.0
Total loss:	0.803 (rec:0.803, round:0.000)	b=0.00	count=500
Total loss:	0.835 (rec:0.835, round:0.000)	b=0.00	count=1000
Total loss:	0.717 (rec:0.717, round:0.000)	b=0.00	count=1500
Total loss:	62202.730 (rec:0.684, round:62202.047)	b=20.00	count=2000
Total loss:	32975.492 (rec:0.797, round:32974.695)	b=18.88	count=2500
Total loss:	30311.377 (rec:0.638, round:30310.738)	b=17.75	count=3000
Total loss:	28417.691 (rec:0.695, round:28416.996)	b=16.62	count=3500
Total loss:	26656.377 (rec:0.832, round:26655.545)	b=15.50	count=4000
Total loss:	24878.385 (rec:0.750, round:24877.635)	b=14.38	count=4500
Total loss:	23021.674 (rec:0.752, round:23020.922)	b=13.25	count=5000
Total loss:	21058.559 (rec:0.762, round:21057.797)	b=12.12	count=5500
Total loss:	18962.141 (rec:0.921, round:18961.221)	b=11.00	count=6000
Total loss:	16704.629 (rec:0.907, round:16703.723)	b=9.88	count=6500
Total loss:	14265.487 (rec:0.764, round:14264.724)	b=8.75	count=7000
Total loss:	11658.591 (rec:0.774, round:11657.816)	b=7.62	count=7500
Total loss:	8865.572 (rec:0.782, round:8864.791)	b=6.50	count=8000
Total loss:	5959.993 (rec:0.861, round:5959.132)	b=5.38	count=8500
Total loss:	3073.438 (rec:0.932, round:3072.507)	b=4.25	count=9000
Total loss:	744.248 (rec:0.984, round:743.263)	b=3.12	count=9500
Total loss:	41.711 (rec:0.923, round:40.788)	b=2.00	count=10000
Reconstruction for layer model.output_blocks.3.1.proj_out
Total loss:	4.562 (rec:4.562, round:0.000)	b=0.00	count=500
Total loss:	4.356 (rec:4.356, round:0.000)	b=0.00	count=1000
Total loss:	2.633 (rec:2.633, round:0.000)	b=0.00	count=1500
Total loss:	3117.856 (rec:2.777, round:3115.079)	b=20.00	count=2000
Total loss:	1944.844 (rec:3.916, round:1940.928)	b=18.88	count=2500
Total loss:	1803.423 (rec:1.725, round:1801.698)	b=17.75	count=3000
Total loss:	1706.829 (rec:3.868, round:1702.961)	b=16.62	count=3500
Total loss:	1620.282 (rec:4.262, round:1616.020)	b=15.50	count=4000
Total loss:	1533.619 (rec:3.118, round:1530.501)	b=14.38	count=4500
Total loss:	1444.777 (rec:3.091, round:1441.686)	b=13.25	count=5000
Total loss:	1353.083 (rec:4.408, round:1348.675)	b=12.12	count=5500
Total loss:	1250.200 (rec:2.545, round:1247.654)	b=11.00	count=6000
Total loss:	1140.620 (rec:3.749, round:1136.870)	b=9.88	count=6500
Total loss:	1016.672 (rec:3.301, round:1013.371)	b=8.75	count=7000
Total loss:	879.434 (rec:3.436, round:875.998)	b=7.62	count=7500
Total loss:	723.956 (rec:3.729, round:720.227)	b=6.50	count=8000
Total loss:	546.725 (rec:3.213, round:543.512)	b=5.38	count=8500
Total loss:	353.688 (rec:5.631, round:348.057)	b=4.25	count=9000
Total loss:	152.943 (rec:4.681, round:148.262)	b=3.12	count=9500
Total loss:	26.669 (rec:4.243, round:22.425)	b=2.00	count=10000
Reconstruction for ResBlock model.output_blocks.4.0
Total loss:	2.469 (rec:2.469, round:0.000)	b=0.00	count=500
Total loss:	1.720 (rec:1.720, round:0.000)	b=0.00	count=1000
Total loss:	2.541 (rec:2.541, round:0.000)	b=0.00	count=1500
Total loss:	88976.859 (rec:1.991, round:88974.867)	b=20.00	count=2000
Total loss:	47727.434 (rec:2.035, round:47725.398)	b=18.88	count=2500
Total loss:	43894.188 (rec:2.237, round:43891.949)	b=17.75	count=3000
Total loss:	41185.164 (rec:2.142, round:41183.023)	b=16.62	count=3500
Total loss:	38676.855 (rec:1.906, round:38674.949)	b=15.50	count=4000
Total loss:	36137.613 (rec:2.395, round:36135.219)	b=14.38	count=4500
Total loss:	33502.543 (rec:1.060, round:33501.484)	b=13.25	count=5000
Total loss:	30703.643 (rec:1.319, round:30702.324)	b=12.12	count=5500
Total loss:	27698.270 (rec:2.395, round:27695.875)	b=11.00	count=6000
Total loss:	24441.965 (rec:2.517, round:24439.447)	b=9.88	count=6500
Total loss:	20916.523 (rec:2.236, round:20914.287)	b=8.75	count=7000
Total loss:	17109.264 (rec:1.967, round:17107.297)	b=7.62	count=7500
Total loss:	13041.703 (rec:2.609, round:13039.094)	b=6.50	count=8000
Total loss:	8761.905 (rec:2.309, round:8759.596)	b=5.38	count=8500
Total loss:	4455.218 (rec:2.429, round:4452.789)	b=4.25	count=9000
Total loss:	927.601 (rec:2.650, round:924.951)	b=3.12	count=9500
Total loss:	36.947 (rec:2.393, round:34.554)	b=2.00	count=10000
Reconstruction for layer model.output_blocks.4.1.proj_in
Total loss:	0.555 (rec:0.555, round:0.000)	b=0.00	count=500
Total loss:	0.506 (rec:0.506, round:0.000)	b=0.00	count=1000
Total loss:	0.464 (rec:0.464, round:0.000)	b=0.00	count=1500
Total loss:	3127.899 (rec:0.578, round:3127.322)	b=20.00	count=2000
Total loss:	1741.570 (rec:0.452, round:1741.118)	b=18.88	count=2500
Total loss:	1600.038 (rec:0.559, round:1599.479)	b=17.75	count=3000
Total loss:	1500.825 (rec:0.510, round:1500.315)	b=16.62	count=3500
Total loss:	1410.196 (rec:0.596, round:1409.601)	b=15.50	count=4000
Total loss:	1321.379 (rec:0.463, round:1320.916)	b=14.38	count=4500
Total loss:	1228.094 (rec:0.582, round:1227.511)	b=13.25	count=5000
Total loss:	1129.946 (rec:0.635, round:1129.311)	b=12.12	count=5500
Total loss:	1022.677 (rec:0.551, round:1022.126)	b=11.00	count=6000
Total loss:	906.552 (rec:0.674, round:905.878)	b=9.88	count=6500
Total loss:	778.002 (rec:0.564, round:777.438)	b=8.75	count=7000
Total loss:	637.313 (rec:0.670, round:636.643)	b=7.62	count=7500
Total loss:	483.315 (rec:0.684, round:482.631)	b=6.50	count=8000
Total loss:	316.992 (rec:0.597, round:316.396)	b=5.38	count=8500
Total loss:	151.209 (rec:0.672, round:150.538)	b=4.25	count=9000
Total loss:	31.729 (rec:0.731, round:30.998)	b=3.12	count=9500
Total loss:	2.325 (rec:0.717, round:1.608)	b=2.00	count=10000
Reconstruction for BasicTransformerBlock model.output_blocks.4.1.transformer_blocks.0
Total loss:	0.804 (rec:0.804, round:0.000)	b=0.00	count=500
Total loss:	0.793 (rec:0.793, round:0.000)	b=0.00	count=1000
Total loss:	0.546 (rec:0.546, round:0.000)	b=0.00	count=1500
Total loss:	62127.566 (rec:0.749, round:62126.816)	b=20.00	count=2000
Total loss:	32034.715 (rec:0.698, round:32034.018)	b=18.88	count=2500
Total loss:	29377.160 (rec:0.544, round:29376.617)	b=17.75	count=3000
Total loss:	27471.762 (rec:0.667, round:27471.096)	b=16.62	count=3500
Total loss:	25709.195 (rec:0.589, round:25708.607)	b=15.50	count=4000
Total loss:	23924.293 (rec:0.710, round:23923.584)	b=14.38	count=4500
Total loss:	22071.797 (rec:0.782, round:22071.016)	b=13.25	count=5000
Total loss:	20108.254 (rec:0.757, round:20107.498)	b=12.12	count=5500
Total loss:	18015.229 (rec:0.682, round:18014.547)	b=11.00	count=6000
Total loss:	15764.354 (rec:0.709, round:15763.645)	b=9.88	count=6500
Total loss:	13362.308 (rec:0.803, round:13361.505)	b=8.75	count=7000
Total loss:	10781.967 (rec:0.891, round:10781.076)	b=7.62	count=7500
Total loss:	8055.782 (rec:0.890, round:8054.892)	b=6.50	count=8000
Total loss:	5259.684 (rec:0.940, round:5258.744)	b=5.38	count=8500
Total loss:	2542.803 (rec:0.521, round:2542.282)	b=4.25	count=9000
Total loss:	515.318 (rec:1.299, round:514.019)	b=3.12	count=9500
Total loss:	23.277 (rec:1.010, round:22.267)	b=2.00	count=10000
Reconstruction for layer model.output_blocks.4.1.proj_out
Total loss:	1.758 (rec:1.758, round:0.000)	b=0.00	count=500
Total loss:	2.147 (rec:2.147, round:0.000)	b=0.00	count=1000
Total loss:	1.941 (rec:1.941, round:0.000)	b=0.00	count=1500
Total loss:	3113.624 (rec:2.042, round:3111.582)	b=20.00	count=2000
Total loss:	1849.664 (rec:2.107, round:1847.557)	b=18.88	count=2500
Total loss:	1713.844 (rec:2.647, round:1711.197)	b=17.75	count=3000
Total loss:	1616.414 (rec:2.265, round:1614.149)	b=16.62	count=3500
Total loss:	1526.604 (rec:1.552, round:1525.052)	b=15.50	count=4000
Total loss:	1437.551 (rec:2.228, round:1435.323)	b=14.38	count=4500
Total loss:	1345.810 (rec:1.685, round:1344.126)	b=13.25	count=5000
Total loss:	1248.773 (rec:1.966, round:1246.807)	b=12.12	count=5500
Total loss:	1144.572 (rec:1.764, round:1142.808)	b=11.00	count=6000
Total loss:	1032.741 (rec:1.841, round:1030.900)	b=9.88	count=6500
Total loss:	909.905 (rec:2.174, round:907.731)	b=8.75	count=7000
Total loss:	771.971 (rec:1.774, round:770.197)	b=7.62	count=7500
Total loss:	618.054 (rec:2.360, round:615.695)	b=6.50	count=8000
Total loss:	448.926 (rec:2.453, round:446.472)	b=5.38	count=8500
Total loss:	266.354 (rec:2.209, round:264.145)	b=4.25	count=9000
Total loss:	94.279 (rec:2.244, round:92.035)	b=3.12	count=9500
Total loss:	11.910 (rec:2.306, round:9.604)	b=2.00	count=10000
Reconstruction for ResBlock model.output_blocks.5.0
Total loss:	1.024 (rec:1.024, round:0.000)	b=0.00	count=500
Total loss:	1.133 (rec:1.133, round:0.000)	b=0.00	count=1000
Total loss:	1.440 (rec:1.440, round:0.000)	b=0.00	count=1500
Total loss:	79523.883 (rec:1.021, round:79522.859)	b=20.00	count=2000
Total loss:	41348.887 (rec:0.778, round:41348.109)	b=18.88	count=2500
Total loss:	37932.070 (rec:0.937, round:37931.133)	b=17.75	count=3000
Total loss:	35499.922 (rec:1.234, round:35498.688)	b=16.62	count=3500
Total loss:	33238.500 (rec:1.111, round:33237.391)	b=15.50	count=4000
Total loss:	30971.715 (rec:1.102, round:30970.613)	b=14.38	count=4500
Total loss:	28604.287 (rec:1.090, round:28603.197)	b=13.25	count=5000
Total loss:	26098.170 (rec:1.278, round:26096.893)	b=12.12	count=5500
Total loss:	23417.332 (rec:1.177, round:23416.156)	b=11.00	count=6000
Total loss:	20530.426 (rec:1.183, round:20529.244)	b=9.88	count=6500
Total loss:	17411.754 (rec:1.035, round:17410.719)	b=8.75	count=7000
Total loss:	14054.388 (rec:0.780, round:14053.607)	b=7.62	count=7500
Total loss:	10492.419 (rec:0.989, round:10491.430)	b=6.50	count=8000
Total loss:	6792.981 (rec:0.853, round:6792.128)	b=5.38	count=8500
Total loss:	3112.775 (rec:1.073, round:3111.702)	b=4.25	count=9000
Total loss:	462.355 (rec:1.327, round:461.028)	b=3.12	count=9500
Total loss:	12.120 (rec:1.437, round:10.683)	b=2.00	count=10000
Reconstruction for layer model.output_blocks.5.1.proj_in
Total loss:	0.926 (rec:0.926, round:0.000)	b=0.00	count=500
Total loss:	0.950 (rec:0.950, round:0.000)	b=0.00	count=1000
Total loss:	0.883 (rec:0.883, round:0.000)	b=0.00	count=1500
Total loss:	3134.617 (rec:0.855, round:3133.761)	b=20.00	count=2000
Total loss:	1746.263 (rec:0.819, round:1745.444)	b=18.88	count=2500
Total loss:	1604.721 (rec:0.794, round:1603.927)	b=17.75	count=3000
Total loss:	1507.521 (rec:0.824, round:1506.697)	b=16.62	count=3500
Total loss:	1418.099 (rec:0.923, round:1417.177)	b=15.50	count=4000
Total loss:	1329.441 (rec:0.705, round:1328.736)	b=14.38	count=4500
Total loss:	1238.258 (rec:0.838, round:1237.420)	b=13.25	count=5000
Total loss:	1141.582 (rec:0.844, round:1140.738)	b=12.12	count=5500
Total loss:	1037.856 (rec:0.831, round:1037.025)	b=11.00	count=6000
Total loss:	923.459 (rec:0.879, round:922.581)	b=9.88	count=6500
Total loss:	797.341 (rec:0.810, round:796.531)	b=8.75	count=7000
Total loss:	657.466 (rec:0.937, round:656.529)	b=7.62	count=7500
Total loss:	504.303 (rec:0.856, round:503.447)	b=6.50	count=8000
Total loss:	338.092 (rec:1.016, round:337.076)	b=5.38	count=8500
Total loss:	165.747 (rec:0.933, round:164.814)	b=4.25	count=9000
Total loss:	35.647 (rec:1.140, round:34.506)	b=3.12	count=9500
Total loss:	2.858 (rec:1.088, round:1.770)	b=2.00	count=10000
Reconstruction for BasicTransformerBlock model.output_blocks.5.1.transformer_blocks.0
Total loss:	0.750 (rec:0.750, round:0.000)	b=0.00	count=500
Total loss:	0.485 (rec:0.485, round:0.000)	b=0.00	count=1000
Total loss:	0.416 (rec:0.416, round:0.000)	b=0.00	count=1500
Total loss:	62045.867 (rec:0.503, round:62045.363)	b=20.00	count=2000
Total loss:	31763.070 (rec:0.584, round:31762.486)	b=18.88	count=2500
Total loss:	29018.160 (rec:0.435, round:29017.725)	b=17.75	count=3000
Total loss:	27019.016 (rec:0.468, round:27018.547)	b=16.62	count=3500
Total loss:	25137.486 (rec:0.358, round:25137.129)	b=15.50	count=4000
Total loss:	23238.234 (rec:0.423, round:23237.812)	b=14.38	count=4500
Total loss:	21278.822 (rec:0.405, round:21278.416)	b=13.25	count=5000
Total loss:	19222.312 (rec:0.457, round:19221.855)	b=12.12	count=5500
Total loss:	17055.467 (rec:0.475, round:17054.992)	b=11.00	count=6000
Total loss:	14761.997 (rec:0.470, round:14761.527)	b=9.88	count=6500
Total loss:	12334.926 (rec:0.591, round:12334.334)	b=8.75	count=7000
Total loss:	9787.599 (rec:0.624, round:9786.976)	b=7.62	count=7500
Total loss:	7134.776 (rec:0.620, round:7134.156)	b=6.50	count=8000
Total loss:	4458.412 (rec:0.560, round:4457.852)	b=5.38	count=8500
Total loss:	1954.798 (rec:0.523, round:1954.276)	b=4.25	count=9000
Total loss:	313.154 (rec:0.662, round:312.493)	b=3.12	count=9500
Total loss:	10.358 (rec:0.489, round:9.868)	b=2.00	count=10000
Reconstruction for layer model.output_blocks.5.1.proj_out
Total loss:	1.126 (rec:1.126, round:0.000)	b=0.00	count=500
Total loss:	1.036 (rec:1.036, round:0.000)	b=0.00	count=1000
Total loss:	0.945 (rec:0.945, round:0.000)	b=0.00	count=1500
Total loss:	3108.943 (rec:0.801, round:3108.142)	b=20.00	count=2000
Total loss:	1768.956 (rec:1.014, round:1767.942)	b=18.88	count=2500
Total loss:	1628.489 (rec:1.012, round:1627.477)	b=17.75	count=3000
Total loss:	1527.325 (rec:0.801, round:1526.523)	b=16.62	count=3500
Total loss:	1434.137 (rec:0.987, round:1433.149)	b=15.50	count=4000
Total loss:	1340.953 (rec:0.664, round:1340.289)	b=14.38	count=4500
Total loss:	1247.690 (rec:1.185, round:1246.505)	b=13.25	count=5000
Total loss:	1149.203 (rec:1.142, round:1148.061)	b=12.12	count=5500
Total loss:	1043.639 (rec:0.582, round:1043.057)	b=11.00	count=6000
Total loss:	928.395 (rec:0.974, round:927.421)	b=9.88	count=6500
Total loss:	803.886 (rec:0.965, round:802.921)	b=8.75	count=7000
Total loss:	667.033 (rec:1.300, round:665.733)	b=7.62	count=7500
Total loss:	514.577 (rec:0.880, round:513.698)	b=6.50	count=8000
Total loss:	353.664 (rec:1.047, round:352.617)	b=5.38	count=8500
Total loss:	186.407 (rec:1.144, round:185.263)	b=4.25	count=9000
Total loss:	50.497 (rec:1.216, round:49.281)	b=3.12	count=9500
Total loss:	4.577 (rec:0.786, round:3.791)	b=2.00	count=10000
Reconstruction for layer model.output_blocks.5.2.conv
Total loss:	5.746 (rec:5.746, round:0.000)	b=0.00	count=500
Total loss:	4.890 (rec:4.890, round:0.000)	b=0.00	count=1000
Total loss:	5.853 (rec:5.853, round:0.000)	b=0.00	count=1500
Total loss:	28146.244 (rec:4.455, round:28141.789)	b=20.00	count=2000
Total loss:	16503.984 (rec:4.662, round:16499.322)	b=18.88	count=2500
Total loss:	15258.395 (rec:6.274, round:15252.121)	b=17.75	count=3000
Total loss:	14379.669 (rec:5.321, round:14374.348)	b=16.62	count=3500
Total loss:	13579.978 (rec:3.824, round:13576.154)	b=15.50	count=4000
Total loss:	12794.742 (rec:6.292, round:12788.450)	b=14.38	count=4500
Total loss:	11978.882 (rec:5.775, round:11973.106)	b=13.25	count=5000
Total loss:	11110.680 (rec:3.939, round:11106.740)	b=12.12	count=5500
Total loss:	10175.972 (rec:5.369, round:10170.603)	b=11.00	count=6000
Total loss:	9152.333 (rec:5.089, round:9147.243)	b=9.88	count=6500
Total loss:	8026.843 (rec:4.771, round:8022.072)	b=8.75	count=7000
Total loss:	6783.417 (rec:6.216, round:6777.201)	b=7.62	count=7500
Total loss:	5405.056 (rec:5.793, round:5399.263)	b=6.50	count=8000
Total loss:	3889.955 (rec:6.557, round:3883.398)	b=5.38	count=8500
Total loss:	2279.994 (rec:6.120, round:2273.875)	b=4.25	count=9000
Total loss:	778.128 (rec:6.911, round:771.217)	b=3.12	count=9500
Total loss:	80.060 (rec:4.782, round:75.278)	b=2.00	count=10000
Reconstruction for ResBlock model.output_blocks.6.0
Total loss:	0.477 (rec:0.477, round:0.000)	b=0.00	count=500
Total loss:	0.745 (rec:0.745, round:0.000)	b=0.00	count=1000
Total loss:	0.757 (rec:0.757, round:0.000)	b=0.00	count=1500
Total loss:	46781.465 (rec:0.635, round:46780.828)	b=20.00	count=2000
Total loss:	23950.002 (rec:0.865, round:23949.137)	b=18.88	count=2500
Total loss:	21935.869 (rec:0.693, round:21935.176)	b=17.75	count=3000
Total loss:	20508.225 (rec:1.034, round:20507.191)	b=16.62	count=3500
Total loss:	19184.711 (rec:0.565, round:19184.146)	b=15.50	count=4000
Total loss:	17855.250 (rec:0.685, round:17854.564)	b=14.38	count=4500
Total loss:	16465.158 (rec:0.888, round:16464.271)	b=13.25	count=5000
Total loss:	14999.370 (rec:0.860, round:14998.511)	b=12.12	count=5500
Total loss:	13420.640 (rec:0.541, round:13420.099)	b=11.00	count=6000
Total loss:	11723.789 (rec:0.887, round:11722.901)	b=9.88	count=6500
Total loss:	9892.374 (rec:0.659, round:9891.715)	b=8.75	count=7000
Total loss:	7914.409 (rec:0.672, round:7913.737)	b=7.62	count=7500
Total loss:	5805.897 (rec:0.722, round:5805.176)	b=6.50	count=8000
Total loss:	3605.502 (rec:1.089, round:3604.413)	b=5.38	count=8500
Total loss:	1486.160 (rec:1.133, round:1485.027)	b=4.25	count=9000
Total loss:	176.522 (rec:1.056, round:175.465)	b=3.12	count=9500
Total loss:	3.499 (rec:0.830, round:2.669)	b=2.00	count=10000
Reconstruction for layer model.output_blocks.6.1.proj_in
Total loss:	0.170 (rec:0.170, round:0.000)	b=0.00	count=500
Total loss:	0.249 (rec:0.249, round:0.000)	b=0.00	count=1000
Total loss:	0.166 (rec:0.166, round:0.000)	b=0.00	count=1500
Total loss:	1382.673 (rec:0.151, round:1382.522)	b=20.00	count=2000
Total loss:	740.249 (rec:0.184, round:740.065)	b=18.88	count=2500
Total loss:	673.745 (rec:0.195, round:673.550)	b=17.75	count=3000
Total loss:	627.507 (rec:0.211, round:627.296)	b=16.62	count=3500
Total loss:	585.231 (rec:0.236, round:584.995)	b=15.50	count=4000
Total loss:	545.278 (rec:0.190, round:545.088)	b=14.38	count=4500
Total loss:	502.759 (rec:0.225, round:502.534)	b=13.25	count=5000
Total loss:	457.925 (rec:0.212, round:457.713)	b=12.12	count=5500
Total loss:	409.955 (rec:0.259, round:409.696)	b=11.00	count=6000
Total loss:	357.725 (rec:0.236, round:357.490)	b=9.88	count=6500
Total loss:	300.723 (rec:0.194, round:300.529)	b=8.75	count=7000
Total loss:	236.614 (rec:0.163, round:236.451)	b=7.62	count=7500
Total loss:	167.493 (rec:0.138, round:167.355)	b=6.50	count=8000
Total loss:	97.150 (rec:0.232, round:96.918)	b=5.38	count=8500
Total loss:	34.923 (rec:0.255, round:34.668)	b=4.25	count=9000
Total loss:	4.457 (rec:0.274, round:4.184)	b=3.12	count=9500
Total loss:	0.352 (rec:0.226, round:0.126)	b=2.00	count=10000
Reconstruction for BasicTransformerBlock model.output_blocks.6.1.transformer_blocks.0
Total loss:	1.502 (rec:1.502, round:0.000)	b=0.00	count=500
Total loss:	1.764 (rec:1.764, round:0.000)	b=0.00	count=1000
Total loss:	1.785 (rec:1.785, round:0.000)	b=0.00	count=1500
Total loss:	28835.068 (rec:1.782, round:28833.287)	b=20.00	count=2000
Total loss:	16059.976 (rec:3.114, round:16056.861)	b=18.88	count=2500
Total loss:	14794.591 (rec:1.789, round:14792.802)	b=17.75	count=3000
Total loss:	13897.573 (rec:1.549, round:13896.024)	b=16.62	count=3500
Total loss:	13071.172 (rec:1.788, round:13069.384)	b=15.50	count=4000
Total loss:	12249.251 (rec:2.064, round:12247.187)	b=14.38	count=4500
Total loss:	11395.798 (rec:2.287, round:11393.511)	b=13.25	count=5000
Total loss:	10491.301 (rec:2.309, round:10488.992)	b=12.12	count=5500
Total loss:	9520.961 (rec:2.476, round:9518.485)	b=11.00	count=6000
Total loss:	8473.013 (rec:2.714, round:8470.299)	b=9.88	count=6500
Total loss:	7333.875 (rec:1.479, round:7332.396)	b=8.75	count=7000
Total loss:	6099.973 (rec:2.051, round:6097.921)	b=7.62	count=7500
Total loss:	4757.648 (rec:2.040, round:4755.608)	b=6.50	count=8000
Total loss:	3325.959 (rec:1.879, round:3324.080)	b=5.38	count=8500
Total loss:	1857.460 (rec:1.643, round:1855.817)	b=4.25	count=9000
Total loss:	571.946 (rec:2.905, round:569.041)	b=3.12	count=9500
Total loss:	52.748 (rec:2.112, round:50.635)	b=2.00	count=10000
Reconstruction for layer model.output_blocks.6.1.proj_out
Total loss:	1.238 (rec:1.238, round:0.000)	b=0.00	count=500
Total loss:	1.050 (rec:1.050, round:0.000)	b=0.00	count=1000
Total loss:	0.779 (rec:0.779, round:0.000)	b=0.00	count=1500
Total loss:	1366.802 (rec:0.814, round:1365.989)	b=20.00	count=2000
Total loss:	804.887 (rec:1.030, round:803.857)	b=18.88	count=2500
Total loss:	740.724 (rec:0.941, round:739.783)	b=17.75	count=3000
Total loss:	693.982 (rec:1.097, round:692.884)	b=16.62	count=3500
Total loss:	651.465 (rec:0.737, round:650.728)	b=15.50	count=4000
Total loss:	610.607 (rec:1.202, round:609.405)	b=14.38	count=4500
Total loss:	568.572 (rec:1.123, round:567.449)	b=13.25	count=5000
Total loss:	523.991 (rec:0.974, round:523.017)	b=12.12	count=5500
Total loss:	477.934 (rec:1.052, round:476.882)	b=11.00	count=6000
Total loss:	427.584 (rec:0.658, round:426.926)	b=9.88	count=6500
Total loss:	373.041 (rec:1.560, round:371.481)	b=8.75	count=7000
Total loss:	311.340 (rec:1.367, round:309.973)	b=7.62	count=7500
Total loss:	243.675 (rec:1.691, round:241.984)	b=6.50	count=8000
Total loss:	166.871 (rec:1.222, round:165.649)	b=5.38	count=8500
Total loss:	89.162 (rec:0.600, round:88.561)	b=4.25	count=9000
Total loss:	25.838 (rec:1.300, round:24.539)	b=3.12	count=9500
Total loss:	2.831 (rec:0.919, round:1.912)	b=2.00	count=10000
Reconstruction for ResBlock model.output_blocks.7.0
Total loss:	0.357 (rec:0.357, round:0.000)	b=0.00	count=500
Total loss:	0.418 (rec:0.418, round:0.000)	b=0.00	count=1000
Total loss:	0.270 (rec:0.270, round:0.000)	b=0.00	count=1500
Total loss:	40472.570 (rec:0.364, round:40472.207)	b=20.00	count=2000
Total loss:	20174.598 (rec:0.252, round:20174.346)	b=18.88	count=2500
Total loss:	18435.445 (rec:0.258, round:18435.188)	b=17.75	count=3000
Total loss:	17202.256 (rec:0.342, round:17201.914)	b=16.62	count=3500
Total loss:	16053.817 (rec:0.284, round:16053.533)	b=15.50	count=4000
Total loss:	14894.959 (rec:0.422, round:14894.537)	b=14.38	count=4500
Total loss:	13689.891 (rec:0.252, round:13689.639)	b=13.25	count=5000
Total loss:	12412.385 (rec:0.347, round:12412.038)	b=12.12	count=5500
Total loss:	11043.360 (rec:0.221, round:11043.140)	b=11.00	count=6000
Total loss:	9576.689 (rec:0.365, round:9576.324)	b=9.88	count=6500
Total loss:	7994.560 (rec:0.359, round:7994.201)	b=8.75	count=7000
Total loss:	6318.472 (rec:0.267, round:6318.205)	b=7.62	count=7500
Total loss:	4540.233 (rec:0.371, round:4539.861)	b=6.50	count=8000
Total loss:	2700.086 (rec:0.510, round:2699.576)	b=5.38	count=8500
Total loss:	937.430 (rec:0.278, round:937.151)	b=4.25	count=9000
Total loss:	63.577 (rec:0.426, round:63.151)	b=3.12	count=9500
Total loss:	0.984 (rec:0.525, round:0.459)	b=2.00	count=10000
Reconstruction for layer model.output_blocks.7.1.proj_in
Total loss:	0.125 (rec:0.125, round:0.000)	b=0.00	count=500
Total loss:	0.180 (rec:0.180, round:0.000)	b=0.00	count=1000
Total loss:	0.167 (rec:0.167, round:0.000)	b=0.00	count=1500
Total loss:	1384.187 (rec:0.106, round:1384.081)	b=20.00	count=2000
Total loss:	731.690 (rec:0.199, round:731.491)	b=18.88	count=2500
Total loss:	665.540 (rec:0.134, round:665.406)	b=17.75	count=3000
Total loss:	619.177 (rec:0.110, round:619.067)	b=16.62	count=3500
Total loss:	577.337 (rec:0.168, round:577.169)	b=15.50	count=4000
Total loss:	535.652 (rec:0.159, round:535.493)	b=14.38	count=4500
Total loss:	492.628 (rec:0.131, round:492.497)	b=13.25	count=5000
Total loss:	447.010 (rec:0.110, round:446.900)	b=12.12	count=5500
Total loss:	397.739 (rec:0.195, round:397.544)	b=11.00	count=6000
Total loss:	344.363 (rec:0.191, round:344.171)	b=9.88	count=6500
Total loss:	285.447 (rec:0.206, round:285.241)	b=8.75	count=7000
Total loss:	220.601 (rec:0.143, round:220.458)	b=7.62	count=7500
Total loss:	151.797 (rec:0.198, round:151.599)	b=6.50	count=8000
Total loss:	82.477 (rec:0.163, round:82.315)	b=5.38	count=8500
Total loss:	26.169 (rec:0.202, round:25.967)	b=4.25	count=9000
Total loss:	2.795 (rec:0.196, round:2.599)	b=3.12	count=9500
Total loss:	0.296 (rec:0.228, round:0.068)	b=2.00	count=10000
Reconstruction for BasicTransformerBlock model.output_blocks.7.1.transformer_blocks.0
Total loss:	1.148 (rec:1.148, round:0.000)	b=0.00	count=500
Total loss:	1.100 (rec:1.100, round:0.000)	b=0.00	count=1000
Total loss:	1.009 (rec:1.009, round:0.000)	b=0.00	count=1500
Total loss:	28809.172 (rec:0.862, round:28808.309)	b=20.00	count=2000
Total loss:	15385.492 (rec:1.630, round:15383.862)	b=18.88	count=2500
Total loss:	14127.282 (rec:0.800, round:14126.482)	b=17.75	count=3000
Total loss:	13233.742 (rec:1.359, round:13232.383)	b=16.62	count=3500
Total loss:	12400.229 (rec:1.201, round:12399.028)	b=15.50	count=4000
Total loss:	11562.764 (rec:1.318, round:11561.445)	b=14.38	count=4500
Total loss:	10694.067 (rec:1.493, round:10692.574)	b=13.25	count=5000
Total loss:	9774.310 (rec:0.834, round:9773.476)	b=12.12	count=5500
Total loss:	8798.108 (rec:1.604, round:8796.505)	b=11.00	count=6000
Total loss:	7748.290 (rec:1.300, round:7746.989)	b=9.88	count=6500
Total loss:	6612.762 (rec:1.574, round:6611.188)	b=8.75	count=7000
Total loss:	5386.597 (rec:0.940, round:5385.657)	b=7.62	count=7500
Total loss:	4073.705 (rec:1.637, round:4072.068)	b=6.50	count=8000
Total loss:	2704.538 (rec:1.493, round:2703.044)	b=5.38	count=8500
Total loss:	1351.123 (rec:1.280, round:1349.843)	b=4.25	count=9000
Total loss:	310.507 (rec:1.342, round:309.165)	b=3.12	count=9500
Total loss:	19.399 (rec:1.871, round:17.527)	b=2.00	count=10000
Reconstruction for layer model.output_blocks.7.1.proj_out
Total loss:	0.395 (rec:0.395, round:0.000)	b=0.00	count=500
Total loss:	0.446 (rec:0.446, round:0.000)	b=0.00	count=1000
Total loss:	0.472 (rec:0.472, round:0.000)	b=0.00	count=1500
Total loss:	1366.335 (rec:0.539, round:1365.797)	b=20.00	count=2000
Total loss:	757.371 (rec:0.509, round:756.862)	b=18.88	count=2500
Total loss:	693.024 (rec:0.447, round:692.578)	b=17.75	count=3000
Total loss:	645.822 (rec:0.507, round:645.315)	b=16.62	count=3500
Total loss:	602.615 (rec:0.391, round:602.224)	b=15.50	count=4000
Total loss:	559.946 (rec:0.241, round:559.706)	b=14.38	count=4500
Total loss:	516.373 (rec:0.355, round:516.018)	b=13.25	count=5000
Total loss:	470.402 (rec:0.421, round:469.981)	b=12.12	count=5500
Total loss:	422.571 (rec:0.337, round:422.235)	b=11.00	count=6000
Total loss:	371.282 (rec:0.474, round:370.808)	b=9.88	count=6500
Total loss:	314.531 (rec:0.334, round:314.197)	b=8.75	count=7000
Total loss:	253.818 (rec:0.336, round:253.481)	b=7.62	count=7500
Total loss:	188.112 (rec:0.625, round:187.488)	b=6.50	count=8000
Total loss:	118.785 (rec:0.666, round:118.119)	b=5.38	count=8500
Total loss:	52.795 (rec:0.429, round:52.365)	b=4.25	count=9000
Total loss:	11.626 (rec:0.825, round:10.801)	b=3.12	count=9500
Total loss:	1.090 (rec:0.477, round:0.613)	b=2.00	count=10000
Reconstruction for ResBlock model.output_blocks.8.0
Total loss:	0.226 (rec:0.226, round:0.000)	b=0.00	count=500
Total loss:	0.133 (rec:0.133, round:0.000)	b=0.00	count=1000
Total loss:	0.214 (rec:0.214, round:0.000)	b=0.00	count=1500
Total loss:	34191.570 (rec:0.158, round:34191.414)	b=20.00	count=2000
Total loss:	16556.471 (rec:0.180, round:16556.291)	b=18.88	count=2500
Total loss:	15095.215 (rec:0.302, round:15094.913)	b=17.75	count=3000
Total loss:	14049.396 (rec:0.234, round:14049.162)	b=16.62	count=3500
Total loss:	13075.276 (rec:0.184, round:13075.092)	b=15.50	count=4000
Total loss:	12096.191 (rec:0.217, round:12095.975)	b=14.38	count=4500
Total loss:	11076.981 (rec:0.270, round:11076.711)	b=13.25	count=5000
Total loss:	9992.568 (rec:0.240, round:9992.328)	b=12.12	count=5500
Total loss:	8839.637 (rec:0.234, round:8839.402)	b=11.00	count=6000
Total loss:	7609.800 (rec:0.204, round:7609.596)	b=9.88	count=6500
Total loss:	6298.961 (rec:0.184, round:6298.777)	b=8.75	count=7000
Total loss:	4904.917 (rec:0.209, round:4904.708)	b=7.62	count=7500
Total loss:	3444.931 (rec:0.217, round:3444.714)	b=6.50	count=8000
Total loss:	1957.533 (rec:0.115, round:1957.418)	b=5.38	count=8500
Total loss:	573.126 (rec:0.160, round:572.966)	b=4.25	count=9000
Total loss:	25.528 (rec:0.199, round:25.329)	b=3.12	count=9500
Total loss:	0.368 (rec:0.218, round:0.151)	b=2.00	count=10000
Reconstruction for layer model.output_blocks.8.1.proj_in
Total loss:	0.098 (rec:0.098, round:0.000)	b=0.00	count=500
Total loss:	0.110 (rec:0.110, round:0.000)	b=0.00	count=1000
Total loss:	0.114 (rec:0.114, round:0.000)	b=0.00	count=1500
Total loss:	1385.175 (rec:0.097, round:1385.078)	b=20.00	count=2000
Total loss:	722.823 (rec:0.135, round:722.688)	b=18.88	count=2500
Total loss:	656.018 (rec:0.157, round:655.861)	b=17.75	count=3000
Total loss:	609.372 (rec:0.124, round:609.248)	b=16.62	count=3500
Total loss:	567.415 (rec:0.065, round:567.350)	b=15.50	count=4000
Total loss:	525.106 (rec:0.088, round:525.018)	b=14.38	count=4500
Total loss:	481.120 (rec:0.091, round:481.029)	b=13.25	count=5000
Total loss:	436.314 (rec:0.108, round:436.206)	b=12.12	count=5500
Total loss:	388.003 (rec:0.103, round:387.900)	b=11.00	count=6000
Total loss:	334.763 (rec:0.127, round:334.636)	b=9.88	count=6500
Total loss:	276.394 (rec:0.114, round:276.280)	b=8.75	count=7000
Total loss:	212.398 (rec:0.116, round:212.282)	b=7.62	count=7500
Total loss:	144.839 (rec:0.118, round:144.721)	b=6.50	count=8000
Total loss:	77.038 (rec:0.167, round:76.871)	b=5.38	count=8500
Total loss:	22.734 (rec:0.160, round:22.573)	b=4.25	count=9000
Total loss:	2.066 (rec:0.167, round:1.899)	b=3.12	count=9500
Total loss:	0.174 (rec:0.139, round:0.035)	b=2.00	count=10000
Reconstruction for BasicTransformerBlock model.output_blocks.8.1.transformer_blocks.0
Total loss:	0.589 (rec:0.589, round:0.000)	b=0.00	count=500
Total loss:	0.629 (rec:0.629, round:0.000)	b=0.00	count=1000
Total loss:	0.389 (rec:0.389, round:0.000)	b=0.00	count=1500
Total loss:	28849.818 (rec:0.732, round:28849.086)	b=20.00	count=2000
Total loss:	15065.976 (rec:0.606, round:15065.369)	b=18.88	count=2500
Total loss:	13816.425 (rec:0.550, round:13815.875)	b=17.75	count=3000
Total loss:	12928.155 (rec:0.518, round:12927.638)	b=16.62	count=3500
Total loss:	12097.595 (rec:0.683, round:12096.912)	b=15.50	count=4000
Total loss:	11264.224 (rec:0.572, round:11263.651)	b=14.38	count=4500
Total loss:	10396.324 (rec:0.624, round:10395.700)	b=13.25	count=5000
Total loss:	9476.890 (rec:0.675, round:9476.214)	b=12.12	count=5500
Total loss:	8493.674 (rec:0.506, round:8493.168)	b=11.00	count=6000
Total loss:	7438.645 (rec:0.540, round:7438.105)	b=9.88	count=6500
Total loss:	6312.126 (rec:0.650, round:6311.477)	b=8.75	count=7000
Total loss:	5099.918 (rec:0.657, round:5099.261)	b=7.62	count=7500
Total loss:	3815.827 (rec:0.687, round:3815.140)	b=6.50	count=8000
Total loss:	2477.496 (rec:0.560, round:2476.937)	b=5.38	count=8500
Total loss:	1170.483 (rec:0.689, round:1169.793)	b=4.25	count=9000
Total loss:	224.876 (rec:0.815, round:224.062)	b=3.12	count=9500
Total loss:	10.806 (rec:0.908, round:9.897)	b=2.00	count=10000
Reconstruction for layer model.output_blocks.8.1.proj_out
Total loss:	0.156 (rec:0.156, round:0.000)	b=0.00	count=500
Total loss:	0.122 (rec:0.122, round:0.000)	b=0.00	count=1000
Total loss:	0.214 (rec:0.214, round:0.000)	b=0.00	count=1500
Total loss:	1376.223 (rec:0.159, round:1376.064)	b=20.00	count=2000
Total loss:	733.211 (rec:0.227, round:732.985)	b=18.88	count=2500
Total loss:	667.834 (rec:0.123, round:667.711)	b=17.75	count=3000
Total loss:	621.799 (rec:0.166, round:621.633)	b=16.62	count=3500
Total loss:	578.469 (rec:0.204, round:578.266)	b=15.50	count=4000
Total loss:	536.835 (rec:0.112, round:536.723)	b=14.38	count=4500
Total loss:	493.088 (rec:0.128, round:492.960)	b=13.25	count=5000
Total loss:	447.080 (rec:0.098, round:446.982)	b=12.12	count=5500
Total loss:	398.763 (rec:0.198, round:398.564)	b=11.00	count=6000
Total loss:	347.441 (rec:0.142, round:347.300)	b=9.88	count=6500
Total loss:	291.074 (rec:0.150, round:290.924)	b=8.75	count=7000
Total loss:	228.544 (rec:0.191, round:228.353)	b=7.62	count=7500
Total loss:	161.366 (rec:0.098, round:161.268)	b=6.50	count=8000
Total loss:	94.002 (rec:0.103, round:93.900)	b=5.38	count=8500
Total loss:	36.285 (rec:0.213, round:36.072)	b=4.25	count=9000
Total loss:	5.996 (rec:0.143, round:5.852)	b=3.12	count=9500
Total loss:	0.621 (rec:0.299, round:0.321)	b=2.00	count=10000
Reconstruction for layer model.output_blocks.8.2.conv
Total loss:	0.674 (rec:0.674, round:0.000)	b=0.00	count=500
Total loss:	0.658 (rec:0.658, round:0.000)	b=0.00	count=1000
Total loss:	0.495 (rec:0.495, round:0.000)	b=0.00	count=1500
Total loss:	12508.969 (rec:0.700, round:12508.269)	b=20.00	count=2000
Total loss:	6725.787 (rec:0.316, round:6725.471)	b=18.88	count=2500
Total loss:	6161.219 (rec:0.565, round:6160.654)	b=17.75	count=3000
Total loss:	5761.544 (rec:0.436, round:5761.108)	b=16.62	count=3500
Total loss:	5395.700 (rec:0.668, round:5395.031)	b=15.50	count=4000
Total loss:	5033.077 (rec:0.512, round:5032.564)	b=14.38	count=4500
Total loss:	4654.329 (rec:0.885, round:4653.444)	b=13.25	count=5000
Total loss:	4251.726 (rec:0.703, round:4251.023)	b=12.12	count=5500
Total loss:	3822.839 (rec:0.836, round:3822.002)	b=11.00	count=6000
Total loss:	3354.614 (rec:0.627, round:3353.987)	b=9.88	count=6500
Total loss:	2845.017 (rec:0.713, round:2844.303)	b=8.75	count=7000
Total loss:	2292.865 (rec:0.408, round:2292.457)	b=7.62	count=7500
Total loss:	1690.839 (rec:0.771, round:1690.068)	b=6.50	count=8000
Total loss:	1057.679 (rec:0.720, round:1056.959)	b=5.38	count=8500
Total loss:	443.708 (rec:0.450, round:443.258)	b=4.25	count=9000
Total loss:	66.742 (rec:0.702, round:66.040)	b=3.12	count=9500
Total loss:	2.806 (rec:0.667, round:2.140)	b=2.00	count=10000
Reconstruction for ResBlock model.output_blocks.9.0
Total loss:	0.051 (rec:0.051, round:0.000)	b=0.00	count=500
Total loss:	0.017 (rec:0.017, round:0.000)	b=0.00	count=1000
Total loss:	0.063 (rec:0.063, round:0.000)	b=0.00	count=1500
Total loss:	13983.585 (rec:0.029, round:13983.556)	b=20.00	count=2000
Total loss:	6791.281 (rec:0.046, round:6791.236)	b=18.88	count=2500
Total loss:	6174.122 (rec:0.025, round:6174.097)	b=17.75	count=3000
Total loss:	5736.569 (rec:0.061, round:5736.508)	b=16.62	count=3500
Total loss:	5331.938 (rec:0.066, round:5331.873)	b=15.50	count=4000
Total loss:	4925.728 (rec:0.053, round:4925.675)	b=14.38	count=4500
Total loss:	4503.685 (rec:0.066, round:4503.619)	b=13.25	count=5000
Total loss:	4055.969 (rec:0.054, round:4055.915)	b=12.12	count=5500
Total loss:	3573.463 (rec:0.072, round:3573.391)	b=11.00	count=6000
Total loss:	3056.280 (rec:0.058, round:3056.222)	b=9.88	count=6500
Total loss:	2499.226 (rec:0.076, round:2499.150)	b=8.75	count=7000
Total loss:	1903.918 (rec:0.075, round:1903.844)	b=7.62	count=7500
Total loss:	1275.989 (rec:0.055, round:1275.934)	b=6.50	count=8000
Total loss:	654.038 (rec:0.125, round:653.913)	b=5.38	count=8500
Total loss:	172.618 (rec:0.052, round:172.566)	b=4.25	count=9000
Total loss:	9.974 (rec:0.062, round:9.913)	b=3.12	count=9500
Total loss:	0.174 (rec:0.115, round:0.060)	b=2.00	count=10000
Reconstruction for ResBlock model.output_blocks.10.0
Total loss:	0.018 (rec:0.018, round:0.000)	b=0.00	count=500
Total loss:	0.032 (rec:0.032, round:0.000)	b=0.00	count=1000
Total loss:	0.032 (rec:0.032, round:0.000)	b=0.00	count=1500
Total loss:	10818.718 (rec:0.048, round:10818.670)	b=20.00	count=2000
Total loss:	5220.633 (rec:0.041, round:5220.592)	b=18.88	count=2500
Total loss:	4740.936 (rec:0.051, round:4740.885)	b=17.75	count=3000
Total loss:	4398.776 (rec:0.041, round:4398.735)	b=16.62	count=3500
Total loss:	4076.721 (rec:0.032, round:4076.689)	b=15.50	count=4000
Total loss:	3753.327 (rec:0.031, round:3753.295)	b=14.38	count=4500
Total loss:	3419.107 (rec:0.012, round:3419.095)	b=13.25	count=5000
Total loss:	3067.634 (rec:0.022, round:3067.612)	b=12.12	count=5500
Total loss:	2694.021 (rec:0.034, round:2693.987)	b=11.00	count=6000
Total loss:	2290.193 (rec:0.047, round:2290.146)	b=9.88	count=6500
Total loss:	1859.218 (rec:0.079, round:1859.139)	b=8.75	count=7000
Total loss:	1399.300 (rec:0.036, round:1399.263)	b=7.62	count=7500
Total loss:	915.334 (rec:0.042, round:915.292)	b=6.50	count=8000
Total loss:	454.917 (rec:0.051, round:454.866)	b=5.38	count=8500
Total loss:	113.405 (rec:0.056, round:113.349)	b=4.25	count=9000
Total loss:	5.178 (rec:0.132, round:5.046)	b=3.12	count=9500
Total loss:	0.112 (rec:0.075, round:0.037)	b=2.00	count=10000
Reconstruction for ResBlock model.output_blocks.11.0
Total loss:	0.010 (rec:0.010, round:0.000)	b=0.00	count=500
Total loss:	0.010 (rec:0.010, round:0.000)	b=0.00	count=1000
Total loss:	0.029 (rec:0.029, round:0.000)	b=0.00	count=1500
Total loss:	10819.585 (rec:0.038, round:10819.547)	b=20.00	count=2000
Total loss:	5227.473 (rec:0.026, round:5227.447)	b=18.88	count=2500
Total loss:	4744.725 (rec:0.049, round:4744.676)	b=17.75	count=3000
Total loss:	4407.570 (rec:0.015, round:4407.555)	b=16.62	count=3500
Total loss:	4091.326 (rec:0.059, round:4091.267)	b=15.50	count=4000
Total loss:	3771.222 (rec:0.043, round:3771.179)	b=14.38	count=4500
Total loss:	3436.212 (rec:0.029, round:3436.183)	b=13.25	count=5000
Total loss:	3083.587 (rec:0.033, round:3083.554)	b=12.12	count=5500
Total loss:	2709.188 (rec:0.013, round:2709.175)	b=11.00	count=6000
Total loss:	2307.813 (rec:0.012, round:2307.801)	b=9.88	count=6500
Total loss:	1877.702 (rec:0.047, round:1877.655)	b=8.75	count=7000
Total loss:	1412.582 (rec:0.031, round:1412.551)	b=7.62	count=7500
Total loss:	930.483 (rec:0.053, round:930.431)	b=6.50	count=8000
Total loss:	465.560 (rec:0.034, round:465.526)	b=5.38	count=8500
Total loss:	121.268 (rec:0.052, round:121.215)	b=4.25	count=9000
Total loss:	6.116 (rec:0.081, round:6.035)	b=3.12	count=9500
Total loss:	0.116 (rec:0.082, round:0.034)	b=2.00	count=10000
Ignore reconstruction of layer model.out.2

